Diffraction Tomography with Helmholtz Equation: Efficient and Robust Multigrid-Based Solver

Diffraction tomography is a noninvasive technique that estimates the refractive indices of unknown objects and involves an inverse-scattering problem governed by the wave equation. Recent works have shown the benefit of nonlinear models of wave propagation that account for multiple scattering and reflections. In particular, the Lippmann-Schwinger~(LiS) model defines an inverse problem to simulate the wave propagation. Although accurate, this model is hard to solve when the samples are highly contrasted or have a large physical size. In this work, we introduce instead a Helmholtz-based nonlinear model for inverse scattering. To solve the corresponding inverse problem, we propose a robust and efficient multigrid-based solver. Moreover, we show that our method is a suitable alternative to the LiS model, especially for strongly scattering objects. Numerical experiments on simulated and real data demonstrate the effectiveness of the Helmholtz model, as well as the efficiency of the proposed multigrid method.

==> figs/Exp1_Contrast/ResultsContrast1024.csv <==
ContrastLevel,LiSNumIteration,HelmholtzIteration,LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0.1,4,7,2.523673151,5.972706781,1.523790733,4.219644192
0.2,6,7,3.42426965,5.644149225,1.850492392,3.888217225
0.3,9,7,4.723781323,5.525562608,2.555676802,3.866200613
0.4,11.5,7,6.028190716,5.627031698,3.230923704,3.875233003
0.5,15.5,7.5,7.887096082,6.081037428,4.18764178,4.211893571
0.6,20.5,8,10.521681654,6.336336284,5.56745336,4.302312882
0.7,22,8,11.240979866,6.363693018,5.957351215,4.315574737
0.8,27.5,8.5,13.83398796,6.485341376,7.433105044,4.576622931
0.9,30.5,8,15.476932358,6.013483752,8.160573428,4.209353896
1,36.5,8,18.36823574,6.110722247,9.592400831,4.243798938
1.1,41.5,5.5,20.606860179,4.275036936,10.820826601,3.197034578
1.2,58,5.5,28.696165147,4.269718152,14.288646163,3.066408501
1.3,64.5,5.5,32.073802966,4.395206638,17.524895282,3.301570938
1.4,71,5,34.820062354,4.018935468,18.414270128,3.021503302
1.5,83.5,5.5,41.020424223,4.184947507,21.443367367,3.216498494
1.6,110,6,51.700182314,4.687894892,28.064898957,3.405616099
1.7,135.5,6,63.58219414,4.594914923,34.972705751,3.401632806
1.8,145.5,5.5,67.891413069,4.295437612,37.729216395,3.318288211
1.9,168.5,5.5,76.773549088,4.08142226,45.297446593,3.345183575
2,183.5,6,80.94847024,4.574477224,47.263097652,3.489339149
2.1,228.5,6,100.100085917,4.516023262,62.654610781,3.429352769
2.2,273.5,10,120.284106966,7.208892636,72.46055355,6.415214383
2.3,329,6.5,145.538815089,4.780286352,86.746321937,3.766605614
2.4,423.5,6,188.289036724,4.605238974,95.838002738,3.645547389
2.5,386,5.5,170.000606243,4.195842286,107.139111319,3.166632849
2.6,494.5,6,218.722983003,4.494199445,129.47390996,3.698514331
2.7,472,7,207.867651348,5.160576924,129.801361312,4.158672071
2.8,595.5,9,264.813693364,6.820234306,165.134646703,5.310540926
2.9,734,7,322.451407627,5.282754278,162.368346895,4.269868172
3,723,6,318.685305873,4.607917647,175.002304601,3.650737471


==> figs/Exp1_Contrast/ResultsContrast256.csv <==
ContrastLevel,LiSNumIteration,HelmholtzIteration,LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0.1,4,6.5,0.221897759,0.366250166,0.245874874,0.359689859
0.2,6,6.5,0.200715525,0.270504375,0.107504897,0.238345336
0.3,9,6.5,0.196916896,0.253334251,0.146853627,0.224063788
0.4,11.5,7,0.341817227,0.264422095,0.174175823,0.232909121
0.5,15.5,7,0.400682485,0.282278484,0.227696985,0.262609666
0.6,20.5,7,0.538830449,0.263653094,0.296056947,0.240593397
0.7,22,7.5,0.648067836,0.278839733,0.31631392,0.252728353
0.8,26.5,8,0.746829315,0.302439178,0.387493059,0.279676886
0.9,30.5,8,0.961587551,0.330703754,0.43684284,0.285026028
1,35,7.5,0.86659244,0.30583194,0.499746337,0.250746666
1.1,41.5,5,1.267500523,0.293790468,0.552540066,0.312017109
1.2,60,5.5,1.553526046,0.333111355,0.771808164,0.328237012
1.3,69.5,4.5,2.098262695,0.30476864,0.941431273,0.273628254
1.4,70.5,4.5,2.165767161,0.320989276,0.993137153,0.282784125
1.5,82,5,2.454364594,0.308577628,1.254293314,0.360266216
1.6,114.5,5.5,3.07074157,0.324873857,1.634214859,0.343029077
1.7,133,5.5,3.877627245,0.40654898,1.974854507,0.329196727
1.8,140.5,5,3.8160366,0.337370204,2.158919058,0.307075402
1.9,173,5.5,4.632125675,0.330767738,2.620600013,0.328620838
2,181.5,5,4.935624443,0.30259857,2.909669627,0.317491944
2.1,193.5,6,4.945403428,0.356777263,3.318678546,0.366195359
2.2,266,8,7.460956169,0.474757831,3.75736775,0.536765712
2.3,305.5,6,8.968904309,0.434567336,5.296691114,0.366771689
2.4,357,5.5,9.935917686,0.368940702,5.414636873,0.344792841
2.5,388.5,5,11.126826828,0.315772752,5.946167497,0.320407076
2.6,429.5,5.5,12.790901677,0.364183358,6.433832865,0.350474029
2.7,459.5,7,13.688661886,0.442650551,6.99802944,0.44348168
2.8,590.5,11,17.780584175,0.722193374,9.55487079,0.663638399
2.9,632.5,6.5,19.471248984,0.46812247,10.287060183,0.401319836
3,642.5,6.5,19.205275413,0.393396511,10.425395234,0.406186391


==> figs/Exp1_Radius/ResultsRadius1024.csv <==
RadiusLevel,LiSNumIteration,HelmholtzIteration,LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0.125,3,5.5,2.021500009,5.108330357,1.188041025,3.70099129
0.25,5.5,5.5,3.234897937,4.617231742,1.706958568,3.306773017
0.375,9.5,5.5,5.091642787,4.65278656,2.617730988,3.170918994
0.5,13.5,5,7.404454233,4.373167281,3.926867981,3.023381043
0.625,23.5,5.5,12.161630784,4.82346371,6.085842486,3.298752847
0.75,37.5,5.5,19.435241486,4.488129834,10.666366752,3.118114139
0.875,70,6,36.313476271,4.9473392,19.381676039,3.346887444
1,95.5,5.5,48.199995183,4.679597088,25.27536316,3.327072848
1.125,130.5,5.5,66.220705501,4.814381768,35.323161204,3.251111241
1.25,183.5,6,90.066244746,5.032738439,46.884247814,3.307177121


==> figs/Exp1_Radius/ResultsRadius256.csv <==
RadiusLevel,LiSNumIteration,HelmholtzIteration,LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0.125,3,4.5,0.321177079,0.410904152,0.176087679,0.468430671
0.25,5.5,4.5,0.194406404,0.282752373,0.191491476,0.358779645
0.375,9.5,5,0.242569315,0.350391771,0.239514143,0.393913855
0.5,13.5,4.5,0.462262032,0.293943952,0.360463675,0.327186502
0.625,23,5.5,0.736493099,0.354635963,0.560151508,0.403200305
0.75,38.5,5,0.692740395,0.30581664,0.964641936,0.353653977
0.875,75,5.5,2.575213412,0.323912067,1.718109092,0.408830153
1,92.5,5,2.650713756,0.300157602,2.122170218,0.346916193
1.125,137.5,5,5.625830889,0.36601617,3.306593582,0.35500255
1.25,181.5,5,6.670011151,0.386751386,4.331563978,0.377668016


==> figs/Exp2Simulated_1.00_1.16_rad_3.00/ResultsSimulatedCPUTime.csv <==
Iterations,LiSCPUTime256Grids1Thread,HelmholtzCPUTime256Grids1Thread,LiSCPUTime512Grids1Thread,HelmholtzCPUTime512Grids1Thread,LiSCPUTime256Grids8Thread,HelmholtzCPUTime256Grids8Thread,LiSCPUTime512Grids8Thread,HelmholtzCPUTime512Grids8Thread,LiSCPUTime256Grids1Threadlog,HelmholtzCPUTime256Grids1Threadlog,LiSCPUTime512Grids1Threadlog,HelmholtzCPUTime512Grids1Threadlog,LiSCPUTime256Grids8Threadlog,HelmholtzCPUTime256Grids8Threadlog,LiSCPUTime512Grids8Threadlog,HelmholtzCPUTime512Grids8Threadlog
0,0,0,0,0,0,0,0,0,-Inf,-Inf,-Inf,-Inf,-Inf,-Inf,-Inf,-Inf
1,4.968338856,4.322967526,21.376203447,18.145116851,4.64173958,4.355602733,17.5911439,18.272549498,0.696211208398868,0.635781973139024,1.3299305741922,1.25875976931702,0.666680771160492,0.639048261640711,1.24529408125991,1.26179914700582
2,10.488246809,11.95506027,45.453204811,46.655554926,9.617384484,11.494272087,36.951821074,42.484975659,1.02070289860247,1.07755176990076,1.65756450983882,1.66890335933838,0.983056978627134,1.06048147333397,1.56763584632762,1.62823537376797
3,15.91015632,19.817418135,70.662070184,73.475666748,14.560208864,18.50853825,56.203555445,66.538472335,1.20167444668492,1.29704707281517,1.84918635679424,1.8661435357268,1.16316760491054,1.2673721208044,1.74976378996947,1.82307282562664
4,21.261236585,27.587065898,94.305160496,100.201978328,19.459379993,25.535746761,76.054845339,91.503246955,1.32758852013196,1.44070551229254,1.97453545852328,2.00087629606668,1.28912899883529,1.40714856277662,1.88112688751404,1.96143650510055
5,26.727583813,35.219380322,119.636446531,128.129875735,24.390561157,32.589725446,95.768369838,116.449348624,1.42695970009173,1.54678171037335,2.07786350503717,2.10765040495215,1.38722179230164,1.51308070174193,1.98122209495486,2.06613706358952
6,32.709389514,42.833421436,144.939908473,157.0568949,29.45224827,39.710062873,115.930270527,141.122323375,1.51467243855558,1.63178276623472,2.16118798273303,2.19605700696371,1.46911845273895,1.59890057468351,2.06419684930591,2.14959571787728
7,38.322073706,50.373101785,171.417865522,185.078316161,34.574797083,46.86749625,136.180996909,165.260428704,1.58344900183411,1.70219869389195,2.2340560830089,2.2673555396429,1.53875963994572,1.67087175330999,2.134116509094,2.21816887503025
8,44.255427642,57.725771688,199.084920233,215.254073099,39.659115895,53.939237828,156.821498888,189.364586143,1.64596654170994,1.76136974735102,2.29903836546377,2.33295137804757,1.59834302842192,1.7319048054941,2.1954056004938,2.27729876304777
9,50.042202734,65.118118434,226.403201326,244.108681836,44.832267146,61.037159507,177.975292283,213.979166294,1.69933641801112,1.81370184327032,2.35488256345434,2.38758322557211,1.65159070148238,1.78559431460705,2.25035971483724,2.33037149108747
10,55.69553271,72.887530198,255.709361386,272.710489769,50.337685514,68.116089875,199.491824713,239.035263981,1.74582036218986,1.86265323436149,2.40774662761125,2.43570184333648,1.70189324316295,1.83324970983592,2.29992510275569,2.37846197551979
11,61.88125845,80.613650165,286.543789455,301.013859891,55.940672355,75.138287209,221.954498797,264.413984261,1.79155913715941,1.90640858633863,2.45719100000489,2.47858649272209,1.74772768188377,1.87586129101805,2.34626395216792,2.42228442027949
12,67.944089903,88.123005922,317.739188437,328.818727081,61.274321727,82.277050204,244.940462009,289.767349363,1.83215168573159,1.94508930274419,2.50207078194191,2.51695654377171,1.78727851254996,1.91527871298027,2.3890605326778,2.4620494481112
13,74.565742574,95.527953869,352.444560853,356.361734558,66.721957972,89.370461117,269.204601516,314.256878512,1.87253934720219,1.98013047561114,2.54709081264895,2.55189106415691,1.82426878229333,1.95119399873198,2.43008247901378,2.49728479237904
14,81.07870134,103.128744643,391.676652301,384.042558625,72.300364875,96.480298339,295.909622691,339.190287055,1.90890678386176,2.01337973123814,2.59292768418752,2.58437935445044,1.85914048903449,1.98443863773535,2.4711590882213,2.53044340744431
15,88.032367517,110.683828299,434.096660629,412.388503577,77.911091479,103.624762672,323.677613508,362.879847098,1.94464238180337,2.04408417197576,2.63758644495877,2.61530654967,1.89159928854851,2.01546354891072,2.51011266336257,2.55976284988377
16,95.551301808,118.533697319,479.347940375,440.338489181,83.568205501,110.884674201,352.180141443,388.304517924,1.98023660833692,2.07384183118417,2.68065086566851,2.64378664800406,1.92204107645961,2.04487152477959,2.54676486354246,2.58917244359279
17,103.290448617,125.843793601,522.648075223,470.107142289,89.432071427,118.00516984,380.030870637,412.831786212,2.01406016368113,2.09983180175722,2.71820935534113,2.67219684942935,1.95149329000419,2.07190103428749,2.57981887662405,2.61577312865068
18,111.510256407,133.116785455,564.600910527,496.713696391,95.392963293,125.195461618,407.291064974,438.563834981,2.0473148144345,2.1242328215968,2.75174157419442,2.69610613540296,1.979516339948,2.09758858582342,2.60990488277185,2.64203281586006
19,120.548272445,140.637139786,605.204355813,526.614725166,101.733155863,132.375161309,433.791630275,463.897813882,2.08116099096416,2.14810002533643,2.78190204509263,2.72149299865332,2.0074625169506,2.12180650233606,2.63728116833182,2.66642232591126
20,130.8693928,148.16401783,646.25822472,556.348019917,108.376585766,139.55645625,460.881113343,489.591018296,2.11683808740371,2.17074274645543,2.81040608326298,2.74534654670145,2.0349354651268,2.14474993289838,2.66358891133785,2.68983344193925
21,141.910385532,155.577664358,689.726223602,585.981139224,115.29101924,146.747587653,488.664435999,514.84736498,2.15201417991267,2.19194724726582,2.83867673831189,2.76788363775399,2.06179547861806,2.16657097071964,2.68901073311163,2.71167849433803
22,154.145265272,163.152484881,731.88299762,614.891359263,122.591114474,154.03612398,516.000383406,540.323409998,2.18793018947236,2.21259369266198,2.86444165817665,2.78879839018115,2.08845899322679,2.18762258191073,2.71265002432304,2.73265378414609
23,167.261204695,170.545154591,774.330182362,642.042595618,130.063288076,161.376248685,543.092483307,565.678293299,2.22339522045611,2.23183938504928,2.88892618781551,2.80756384181992,2.1141547290292,2.20783961573866,2.73487379196427,2.75256951393338
24,180.227825531,178.145921973,814.997340792,668.651666921,137.558595888,168.73081209,570.085087433,590.45602771,2.25582184292304,2.2507758851496,2.91115619170777,2.82519993162201,2.13848773416651,2.22719439674907,2.75593968066338,2.77118756048641
25,191.925722098,185.738564569,854.509897565,695.395313938,144.839121943,175.952527306,596.79222078,614.871522009,2.28313318326397,2.26890208489581,2.93171709740546,2.84223175977588,2.16088588333314,2.24539550923411,2.77582315344863,2.78878437900862
26,203.206385643,193.276800237,895.126199332,722.534667366,152.075418893,183.207413645,623.827654929,639.789938544,2.30793735127893,2.28617972710806,2.95188426862295,2.8588586894695,2.18205902140435,2.26294304378581,2.79506462357413,2.8060374060057
27,214.484143977,201.019046,936.035106706,748.618051341,159.16244456,190.534413913,650.388440635,664.644652616,2.33139519191551,2.3032372075739,2.97129213758722,2.87426029499757,2.2018406008109,2.27997342842476,2.81317281393127,2.8225895149946
28,225.209776371,208.517404361,974.608118685,777.075385577,166.137937302,197.809239809,676.940226154,688.644639107,2.35258723934015,2.31914231016103,2.98883002482222,2.89046315258726,2.22046881414703,2.29624657393629,2.83055032215995,2.83799517098193
29,236.066329794,215.804916968,1013.936448571,804.665220778,173.110885618,205.020443642,703.425004863,713.192944867,2.37303404795358,2.33406133556349,3.00601073517496,2.90561523066632,2.23832437818843,2.31179716894957,2.84721780225361,2.85320703834447
30,247.501050523,223.361337105,1053.417170159,831.563450223,180.146641348,212.359406091,730.054974312,738.682996247,2.39357704664484,2.34900800076213,3.02260039285622,2.91989539249769,2.25562616955252,2.32707150207239,2.86335556442376,2.86845810210601
31,258.459589092,230.971575036,1094.479477436,858.800899244,187.2038551,219.666697975,757.297667515,763.655045734,2.41239264953326,2.36355853588954,3.03920762253267,2.93389249051095,2.27231478794599,2.34176422177284,2.87926661919498,2.88289722563691
32,269.921920339,238.360884143,1134.648113103,884.675054521,194.300303098,226.956583872,783.894726769,789.061181222,2.43123815501115,2.37723498766781,3.054861195245,2.94678378149705,2.28847347807629,2.35594278587951,2.89425774297381,2.89711067828798
33,281.591425229,245.986664509,1173.227483339,911.61708019,201.328579655,234.176637638,810.280140451,813.835846695,2.4496194259231,2.39091156365973,3.06938222795552,2.95981245358905,2.30390542965987,2.36954356600964,2.90863519470344,2.91053681513015
34,292.299169872,253.256872769,1214.478635266,939.047062791,208.290757028,241.522039114,836.982410053,839.528016974,2.4658275819653,2.40356123987694,3.08438987923362,2.97268735861142,2.31866999841246,2.3829567666771,2.92271633099542,2.92403519411811
35,303.103968787,261.289945728,1253.953183669,967.031717203,215.285302527,248.922161435,863.432302224,864.989263831,2.48159162297603,2.41712269867161,3.09828132241674,2.9854407185301,2.33301438166138,2.39606356338434,2.93622829219518,2.93701071707419
36,313.929427027,268.605738472,1293.859514275,995.780541403,222.293463545,256.268555012,890.141618301,890.440883628,2.49683202738033,2.42911528666517,3.11188712371495,2.99816363545232,2.34692669262219,2.40869532010317,2.9494591068178,2.94960509194483
37,324.717368467,276.230093504,1333.421565684,1023.283381551,229.349942617,263.551192219,916.66267533,915.015568514,2.51150551876965,2.44127099042938,3.12496747477471,3.00999592110321,2.36049863580821,2.42086498516096,2.96220954810777,2.96142848342405
38,336.02498631,283.695953984,1371.822210104,1049.315732298,236.473696197,270.908732672,942.788522868,940.110247565,2.52637157207169,2.45285314201738,3.13729782990279,3.02090618425012,2.37378283965389,2.43282300462761,2.97441428695641,2.97317878668646
39,347.097913702,291.016742939,1411.475449679,1076.563133286,243.51356704,278.196056138,969.152707946,964.877534192,2.54045200326971,2.46391797577919,3.14967332870209,3.03203950339663,2.38652316237394,2.44435096889958,2.98639221357608,2.98447219458753
40,358.500986441,298.536923615,1449.117941705,1105.642453555,250.561646509,285.480927291,995.634300655,990.266296362,2.55449035499766,2.47499805315564,3.16110373353687,3.04361470603473,2.39891459425486,2.45557709875012,2.99809985009866,2.99575199812188
41,369.789331584,306.4242777,1486.864899857,1132.967241674,257.599548122,292.829677447,1021.969308495,1015.676709231,2.56795437761538,2.48632317105668,3.17227150926699,3.05421735296499,2.41094509685434,2.46661508911562,3.00943785338049,3.00675549363696
42,381.618728376,313.780021575,1525.71232794,1161.386897795,264.637860659,300.130885308,1048.829908767,1040.761135785,2.58162968005398,2.49662528853088,3.18347265539759,3.06497692222475,2.42265197703605,2.47731068928909,3.02070506333808,3.01735106638476
43,392.577534421,321.328626279,1563.676849785,1187.731258179,271.59074971,307.433365268,1075.249795726,1065.928384053,2.59392544310873,2.5069494173698,3.19414700648866,3.07471818618983,2.43391497393572,2.48775099903049,3.03150936871966,3.02772802696503
44,403.755501539,328.696703675,1602.367466011,1215.181639648,278.644825548,314.724021281,1101.381028787,1090.025000838,2.60611845304009,2.51679534879432,3.20476211858998,3.08464119908729,2.44505098259116,2.49792989166331,3.0419375915169,3.03743645904289
45,414.608835729,336.293996162,1640.493882553,1241.208963834,285.772003422,322.013752106,1127.41578119,1114.247169667,2.61763855310627,2.52671911394863,3.21497461522897,3.09384490333622,2.45601967947628,2.50787441932383,3.05208410963599,3.04698153959504
46,425.49734082,344.047550317,1679.030958095,1268.940813142,292.750769559,329.308810124,1152.979528695,1138.571211732,2.62889685027064,2.53661846993536,3.22505870376514,3.10344136588881,2.4664980453833,2.51760334971299,3.06182159640682,3.05636019867104
47,436.198311476,352.049884372,1717.126117985,1297.086444126,299.744095191,336.570285762,1178.499186139,1163.391812084,2.63968398009166,2.54660420601371,3.23480219401559,3.11296892053735,2.47675063647072,2.52707577147572,3.07132928694056,3.06572600292182
48,446.496292671,359.943575735,1754.91282029,1323.101857144,306.795340288,343.816762336,1204.54820368,1187.892228248,2.64981785722409,2.5562344266909,3.24425554666657,3.12159327902712,2.4868487591147,2.53632704632592,3.08082418430393,3.07477704098161
49,456.811805648,367.252350422,1795.341935661,1348.989551185,313.84524032,351.011760481,1230.327254998,1212.451601472,2.65973731910279,2.5649645839641,3.25414717526995,3.13000858578734,2.49671554666067,2.5453216675383,3.09002064488346,3.08366441149438
50,467.8633007,375.01425583,1832.45438446,1376.442315706,320.626603662,358.244374952,1256.239132067,1237.409775054,2.6701189803737,2.57404777735605,3.26303317249522,3.13875801558731,2.50599955465025,2.55417937995847,3.09907231762725,3.09251354245434
51,478.522319084,382.28351563,1870.919046704,1407.117137339,327.50792994,365.526883145,1282.329303368,1261.715392985,2.67990219880872,2.58238557129844,3.2720549963026,3.14833025236185,2.51522182001479,2.56291932321504,3.10799956673574,3.10096140150418
52,488.808558031,389.946734458,1909.386487955,1433.921867082,334.380938655,372.732497715,1308.311704601,1287.022069062,2.68913880090288,2.59100528776794,3.2808938448931,3.15652548771978,2.52424151256813,2.5713972595717,3.11671122675645,3.10958599398261
53,498.95869432,397.556267876,1946.564008341,1462.418541822,341.199317992,380.007770846,1334.091410786,1312.535584378,2.69806459457851,2.59939860493877,3.28926868907768,3.16507168479015,2.53300815440461,2.57979247767216,3.12518558808116,3.11811108647001
54,509.180203095,404.999990688,1986.203618166,1489.883144845,348.068987706,387.229091906,1360.395971366,1336.616901353,2.70687150995857,2.60745501322911,3.29802376868755,3.1731522069766,2.54166533018419,2.58796797771598,3.13366533715652,3.12600694842162
55,520.041765931,412.401399901,2024.815281873,1517.961110463,354.828243696,394.496900581,1387.057003774,1360.783226332,2.71603822437511,2.61532013083128,3.30638540991001,3.18126064525665,2.55001818160256,2.59604359546469,3.14209430960665,3.13378894731501
56,530.507030132,419.916746019,2062.302441523,1545.155833913,361.558486195,401.746859439,1413.433213853,1385.182284164,2.72469114342549,2.62316319437747,3.31435235592944,3.18897228595867,2.5581785593823,2.60395249045432,3.15027529245741,3.14150692848887
57,540.69124147,427.575731105,2101.745778511,1572.161495961,368.374192375,409.114264743,1440.00905574,1409.54842356,2.73294933459864,2.63101304698975,3.32258018378221,3.19649715569975,2.56628919671013,2.6118446224736,3.15836522323799,3.14908000019603
58,550.677207929,435.080680569,2139.485216321,1599.789604061,375.219421538,416.388170045,1466.156088032,1434.837135557,2.74089710176636,2.63856979920042,3.33030928988871,3.2040628702787,2.5742853095804,2.61949838232467,3.16618020806941,3.15680260828744
59,560.863085592,442.622362522,2179.5878565,1630.060909048,382.024705811,423.701703569,1492.386030607,1459.235061724,2.7488568569265,2.64603335191967,3.3383743795818,3.21220383260594,2.58209144995473,2.62706021016367,3.17388117519947,3.16412525610655
60,571.062426804,450.00186848,2218.791317601,1656.968616222,388.815511482,430.98187544,1518.846212101,1483.481548876,2.7566835865901,2.6532143170395,3.34611645776325,3.21931428275206,2.58974358242878,2.63445900667603,3.18151380242295,3.1712821490545
61,581.082830909,457.351195578,2258.536865347,1684.862758371,395.545381113,438.182738961,1545.268728195,1508.751816843,2.76423804365141,2.66024981872717,3.35382718379983,3.22656453089898,2.59719631750833,2.64165526569014,3.18900401581504,3.1786178060843
62,591.103598094,465.181890337,2296.773679972,1714.566940799,402.281022757,445.435375989,1571.660438066,1533.10261985,2.77166360294153,2.66762279917808,3.36111820269098,3.23415444567849,2.60452954560554,2.64878470525913,3.19635872121757,3.18557122578913
63,601.002219863,473.10412501,2333.722425289,1741.961351374,409.117465526,452.724541961,1598.270554729,1557.199012922,2.77887607611667,2.67495673469255,3.3680491994668,3.2410385151543,2.61184802024551,2.65583403801047,3.20365029843234,3.19234411975543
64,611.137585512,480.565512364,2373.13922164,1769.228509487,415.781769917,460.017168186,1624.826278452,1581.688863647,2.78613899404302,2.68175260057642,3.37532321711174,3.2477839290093,2.61886544363418,2.66277404018007,3.21080693433472,3.19912105685404
65,620.732036336,487.624881268,2410.171121552,1795.929418175,422.451257526,467.221147357,1650.665145442,1606.531377834,2.79290416015083,2.6880858575733,3.38204787847008,3.25428926445853,2.6257766072297,2.66952249157995,3.21765898105424,3.20588921235693
66,630.756736178,494.696071331,2447.726999624,1823.470155383,429.06273707,474.489061769,1677.3265573,1631.89790832,2.79986189727017,2.694338461393,3.38876297835572,3.26089865963853,2.63252079887761,2.67622620523935,3.22461762326614,3.2126929857658
67,640.507496377,502.233723615,2486.072198713,1850.371786084,435.699314077,481.697092999,1703.409329371,1656.398994409,2.80652421700984,2.70090587103755,3.3955137369554,3.26725899782058,2.63918687622492,2.68277402539207,3.23131902149542,3.21916495817256
68,651.301329098,509.604093907,2524.083531722,1878.291399904,442.439822804,488.947895366,1729.845833337,1681.303113508,2.81378196443132,2.70723290824817,3.40210372330016,3.2737629700137,2.64585420971996,2.68926258108538,3.23800739982564,3.22564601722103
69,660.819431639,517.298934593,2562.089904589,1905.997980869,449.09083013,496.28530651,1756.602066298,1706.98658948,2.82008280508944,2.71374158395546,3.40859436521423,3.28012243622995,2.65233418740607,2.69573141725638,3.24467338927874,3.23223010920043
70,670.460407634,524.880205788,2601.449880785,1933.21143473,455.809950376,503.616974226,1782.98408635,1732.972599431,2.82637313676813,2.72006019502164,3.41521546324832,3.28627935527786,2.65878380163905,2.70210035941925,3.25114746698847,3.23879169600301
71,680.250800598,532.326217045,2640.330216766,1959.871254237,462.421288831,510.876268039,1809.385536795,1758.050943284,2.83266906158019,2.72617785568542,3.42165824594216,3.29222754308561,2.6650378198091,2.70831572867738,3.25753111449,3.24503145553103
72,690.305592131,539.666066812,2679.183053557,1985.652781973,469.100020993,518.114330232,1835.539327823,1782.129784279,2.83904139160038,2.73212511130292,3.42800238752899,3.29790330858201,2.67126545238255,2.71442560435934,3.26376369402853,3.2509393285133
73,700.024508296,547.219509659,2717.429424058,2011.871556174,475.661051112,525.405087034,1861.923827709,1807.643476015,2.84511324520195,2.73816157260498,3.43415827358991,3.3036002506257,2.67729759123563,2.72049427336079,3.26996190979123,3.25711277809308
74,709.967491278,554.702933208,2755.871709048,2040.032313184,482.25070831,532.709365844,1887.786344446,1832.406675756,2.85123846325174,2.74406046238628,3.44025899649054,3.30963704650745,2.68327287419026,2.72649033241203,3.27595284023812,3.26302186531247
75,719.930292013,562.122673634,2793.552863613,2067.978036654,488.924010853,539.963539547,1914.626447163,1857.581492701,2.85729044745947,2.74983110323554,3.44615689411687,3.31554592194095,2.68924136580732,2.73236443554864,3.28208405362532,3.26894787548996
76,729.636729242,569.52447822,2832.720268507,2098.28792105,495.520824095,547.328869593,1940.492627898,1882.772151184,2.86310668785549,2.75551239483727,3.45220369000155,3.3218650805896,2.69506191028348,2.73824835618976,3.28791199715627,3.27479776586328
77,739.495488361,577.249615343,2871.291852464,2126.076048983,502.15819977,554.545771678,1966.86832325,1908.528558899,2.86893552872385,2.76136365219213,3.45807733860333,3.32757879502405,2.70084055870591,2.74393739821609,3.2937752859996,3.28069866304301
78,749.473525798,585.033359813,2910.283423512,2152.343134587,508.814811626,561.797921457,1993.143851949,1933.567459867,2.87475629655333,2.76718063115847,3.46393528564346,3.33291150936344,2.70655974515964,2.74958012806345,3.29953864433678,3.28635932869091
79,760.058223243,592.481394145,2949.64348187,2177.815407116,515.468362137,569.015743924,2019.371563604,1958.319694842,2.88084686210267,2.77267471662808,3.46976952675327,3.33802106593015,2.71220201477768,2.75512428292358,3.30521623631667,3.29188359164088
80,770.309966131,599.766383356,2986.913377441,2205.356499149,522.195346296,576.312485741,2045.333112997,1982.869683882,2.886665516721,2.77798212008951,3.47522262794565,3.34347880382592,2.71783299715569,2.76065802862123,3.31076404943629,3.29729417288878
81,780.923227762,607.319761451,3025.890457157,2233.731639058,528.819099431,583.438208893,2071.510461139,2008.241910548,2.8926083406658,2.78341741277001,3.48085320170654,3.34903099569229,2.72330713223344,2.76599486730888,3.31628713082933,3.30281602624595
82,790.989875681,615.13795636,3065.082251031,2259.444269706,535.453917538,590.724865287,2097.874885403,2033.921444198,2.89817092475682,2.78897252547785,3.4864421332393,3.35400163371429,2.72872210034036,2.7713852519305,3.32177958385786,3.30833417522873
83,801.508281147,622.957257056,3103.678346937,2288.250921188,542.054079555,598.00928092,2123.89145093,2059.723054473,2.90390801382412,2.79445824944964,3.4918767063398,3.35950364586937,2.73404261731456,2.77670792415742,3.3271323168036,3.31380883007798
84,811.826786369,630.419809033,3142.820289195,2317.069201749,548.699902236,605.317554033,2149.964871125,2085.230699782,2.90946337684124,2.79962985108455,3.49731954816924,3.3649390046527,2.73933488281615,2.78198326850883,3.33243136391504,3.31915411019694
85,821.937152485,637.790642509,3183.279605357,2344.821588725,555.324103639,612.741365249,2176.131669511,2110.035185433,2.91483861149086,2.80467814310306,3.50287478682412,3.37010980398931,2.74454652427434,2.78727719988962,3.3376851693405,3.32428969734129
86,832.43162565,645.61091382,3222.174807919,2372.146120309,561.910819897,620.052567856,2202.460962347,2135.955049242,2.92034857152081,2.80997086336789,3.50814909786322,3.37514143734373,2.74966739475075,2.79242851040471,3.3429082194734,3.3295921088099
87,843.217360343,653.397971209,3260.387908626,2399.878745604,568.609772775,627.303875922,2228.545512223,2160.961692845,2.92593953931007,2.81517778166359,3.51326927385739,3.38018929944269,2.75481431969804,2.79747797092062,3.34802150784354,3.33464706825599
88,853.197099773,660.946696713,3298.566863777,2427.596228327,575.221674163,634.670347973,2255.263836416,2185.656592939,2.93104937050603,2.82016643640418,3.51832529189535,3.38517645407051,2.759835241756,2.80254820839348,3.35319735596874,3.33958192728096
89,862.855815796,668.168427823,3337.690186272,2454.584762281,581.82137525,641.905297573,2281.625412909,2210.410561019,2.93593823066806,2.82488595058048,3.52344602178692,3.38997803385097,2.76478967253599,2.80747095988311,3.35824434540209,3.34447294690905
90,872.872544114,676.057101134,3376.338655488,2481.615387912,588.43242889,649.215533012,2307.875338291,2236.038276538,2.94095083313386,2.82998337887078,3.52844600099668,3.39473447343558,2.76969659896354,2.81238890212877,3.36321234635783,3.34947923353771
91,882.656083654,683.747019483,3416.295749925,2507.794176324,595.152014528,656.568570556,2334.224622296,2260.752809901,2.945791518905,2.83489544621548,3.53355546067055,3.39929188951321,2.77462790797833,2.81728008954045,3.36814264585236,3.35425307930036
92,892.620680922,691.372196046,3456.133206436,2535.573737294,601.91376893,663.899924019,2360.946448232,2286.384705983,2.95066694468943,2.83971191014044,3.5385904727262,3.40407624483232,2.77953427803475,2.82210261894345,3.3730861363794,3.3591493063868
93,902.958713475,698.691223782,3496.020951382,2564.178720509,608.660689915,671.200754412,2387.731120257,2311.841639666,2.95566789325935,2.84428528814201,3.54357402666326,3.40894829176171,2.78437525393917,2.8268524359565,3.37798541979264,3.36395808174906
94,912.940245313,706.186674083,3536.774159168,2590.056640121,615.424535616,678.483611097,2414.973751606,2336.546866795,2.96044235258347,2.84891951806024,3.54860732881148,3.41330926146466,2.78917480661769,2.83153936165515,3.38291241475849,3.36857449658923
95,923.119497751,713.702275279,3574.720270597,2619.697021077,622.089013453,685.831676144,2441.384557264,2362.24106502,2.96525792405372,2.8535170812876,3.55324206300724,3.41825106624986,2.79385253145219,2.83621753977113,3.38763619315892,3.37332421498192
96,933.668602143,721.010906919,3613.403278096,2644.178957654,628.900478048,693.099560989,2468.263319024,2386.778221859,2.97019275438861,2.85794183445439,3.55791643421623,3.42229084479678,2.79858192485024,2.84079562376397,3.39239148919383,3.37781206647321
97,943.790794269,728.568163745,3651.425368081,2671.967310817,635.729223982,700.381539557,2494.633321045,2411.82459248,2.97487573692124,2.86247018994741,3.56246242847142,3.42683114062288,2.80327217607164,2.84533469056077,3.39700671895748,3.38234571918614
98,954.378328143,736.077953819,3689.678002503,2699.926941478,642.34723954,707.635990352,2520.730710966,2437.302884243,2.97972056889073,2.86692381042538,3.56698846701599,3.43135201255075,2.80776986209995,2.84980991300788,3.40152645258315,3.38690950242302
99,964.499419284,744.051129929,3729.859962736,2725.77638162,649.006632236,714.936131916,2547.535964863,2461.247988896,2.98430197049537,2.87160278054997,3.57169252656668,3.43549022412815,2.81224913490327,2.85426724628308,3.40612032387819,3.39115537428107
100,974.471248142,751.706669778,3769.544026298,2752.714557869,655.699910494,722.359989999,2573.83047556,2486.473765729,2.98876902974663,2.87604840369153,3.57628882000974,3.43976117965723,2.81670512438336,2.8587536833134,3.41057993885688,3.39558388144106
101,984.436594212,759.156026976,3807.480882906,2780.657402726,662.363006883,729.668758945,2600.730675622,2511.645628971,2.99318774924953,2.88033104426281,3.58063773145147,3.4441474839123,2.82109606901352,2.86312575216161,3.41509538020535,3.39995836426938
102,994.72431978,766.727089559,3847.525200806,2805.809863458,669.142764295,736.955463086,2627.688919279,2537.166420376,2.99770273603476,2.88464080776928,3.58518147308705,3.44805823759441,2.82551878612492,2.86744124264815,3.41957394968636,3.40434895483724
103,1005.127413138,774.31035182,3888.597229524,2832.460748264,676.049437253,744.348287858,2654.405093304,2561.906121082,3.00222111779173,2.88891506542168,3.58979296241879,3.45216390020164,2.82997845561787,2.87177619374672,3.42396720201049,3.40856321134034
104,1015.493819598,781.90741788,3926.797322502,2860.817366216,682.818146522,751.700969823,2681.467295966,2586.59446995,3.00667728458706,2.89315533325913,3.59403848619771,3.45649013345143,2.83430505437247,2.87604511056072,3.42837250453678,3.41272834473186
105,1025.66728607,789.378980712,3966.892551647,2890.809776037,689.724832387,759.022728531,2708.774260301,2611.045181452,3.01100650379952,2.89728555798257,3.59845043721255,3.46101951472998,2.83867586231561,2.88025478080695,3.43277281396984,3.4168143869074
106,1035.746591928,796.893247865,4005.194218267,2918.405978461,696.526765484,766.408466655,2735.671154226,2635.966477951,3.01525351294856,2.90140014703181,3.60262358056421,3.46514570631731,2.84293780974586,2.88446029382784,3.43706389111518,3.42093988295783
107,1046.337858435,804.510936253,4045.261899348,2946.354063941,703.247614106,773.657881563,2761.969688673,2661.225566319,3.01967193917958,2.90553195212933,3.60694664405945,3.46928493489503,2.84710826741761,2.8885489542278,3.44121890808972,3.4250816870489
108,1056.540860809,811.921355964,4085.276216622,2972.781858616,709.963289759,780.946391552,2789.225331473,2686.282068267,3.02388629767865,2.90951396480158,3.61122142569078,3.47316304204208,2.85123589313137,2.89262122254282,3.44548360077101,3.42915161304609
109,1066.787496703,819.41616479,4125.385742151,2999.466833651,716.833552415,788.23897172,2815.940474238,2711.400281471,3.02807791689343,2.91350452711755,3.61546456327508,3.47704406412579,2.85541832490136,2.89665790323262,3.44962347007831,3.43319363679904
110,1076.948337455,826.988787609,4164.437073185,3026.392029641,723.524977217,795.621312114,2842.388229976,2736.624441268,3.03219487015372,2.91749962138743,3.6195563040544,3.48092518452065,2.85945352824051,2.90070640794855,3.45368339611825,3.43721520140132
111,1087.191899312,834.768545002,4204.698704662,3053.17529264,730.277613822,802.932608919,2869.348755311,2761.317185457,3.03630620779986,2.92156607600742,3.62373488108737,3.48475173926127,2.86348798783495,2.90467909596012,3.45778333782493,3.44111629580326
112,1097.409074883,842.185460982,4244.092257228,3079.271517287,736.991581032,810.216459633,2896.462932513,2787.003296845,3.04036854721719,2.92540773973232,3.62778481593843,3.48844798486311,2.86746252675698,2.90860106167548,3.46186797498661,3.44513748245595
113,1107.582292217,849.547113518,4283.307076492,3107.371497959,743.715785273,817.443862718,2923.196511477,2812.591214763,3.04437600372402,2.92918746863593,3.63177921071351,3.49239317789896,2.87140699943048,2.91245793754159,3.46585801172467,3.44910661589306
114,1118.125476816,856.953841261,4323.157556386,3135.407547882,750.514437723,824.667920353,2949.574360466,2837.330667999,3.04849054311303,2.93295742982808,3.63580106357486,3.49629399948654,2.87535905122702,2.91627910080219,3.46975934945684,3.45290995226355
115,1128.27098775,864.828717434,4362.732177585,3163.074060417,757.336776388,831.969044848,2976.436930507,2862.541134938,3.05241342087974,2.93693010233291,3.63975855303562,3.50010936063336,2.87928904674218,2.92010716775491,3.4736966844611,3.45675173623816
116,1138.49480616,872.554920874,4401.477290787,3190.81908948,764.06416992,839.247982896,3003.230118977,2888.021250343,3.05633105369407,2.94079277211472,3.64359846547633,3.5039021816088,2.88312983432419,2.92389030610928,3.47758861077804,3.46060038449066
117,1149.336306148,880.355670351,4442.339861161,3218.836670444,770.935667215,846.588065517,3029.706649679,2913.126829171,3.06044712575842,2.94465816585922,3.64761178117793,3.50769894036237,2.88701813870046,2.92767214186461,3.4814005801217,3.46435939297303
118,1159.671586117,888.309327161,4481.33377176,3245.675588572,777.688802137,853.899856828,3056.1169232,2938.504081815,3.06433501635526,2.94856422218246,3.65140729156653,3.51130510910268,2.89080584563749,2.93140694073913,3.48516996578362,3.46812629832028
119,1169.777629406,895.550082235,4521.53852345,3276.13066689,784.408994402,861.158818492,3082.739232018,2963.427497446,3.06810331174569,2.95208987810254,3.65528623537637,3.51536121505956,2.89454256484883,2.93508325323539,3.48893678944094,3.47179430635341
120,1180.179141611,903.187695354,4560.935489939,3304.769706539,791.117427262,868.457557767,3110.13524513,2987.784301371,3.07194793468589,2.95577801231343,3.65905392960519,3.51914120098836,2.89824095154679,2.93874859897427,3.49277927485853,3.47534924103303
121,1189.576365544,910.652531753,4601.193879195,3332.36062453,797.880506807,875.805876649,3137.105109955,3012.854618029,3.07539232705409,2.95935269933524,3.66287053339315,3.52275199416591,2.90193785485931,2.94240785497768,3.49652907015095,3.47897817577854
122,1198.887824925,918.886360471,4638.83470021,3359.812690848,805.024732165,883.159627468,3163.236376937,3037.470419573,3.07877854982517,2.96326180510536,3.66640889718664,3.52631506619977,2.9058092230732,2.94603920761268,3.50013164634623,3.4825120572471
123,1209.499488736,926.423988709,4678.095180692,3386.825603931,812.152147057,890.441519271,3190.283499622,3063.18092592,3.08260568911858,2.96680979209694,3.6700690537341,3.52979283431797,2.90963739677513,2.9496054019667,3.50382927768124,3.4861726490456
124,1219.857650431,933.676279189,4716.86575747,3412.433872561,819.235298415,897.618207992,3217.004794852,3088.096282697,3.08630915424912,2.9701963253398,3.67365351635178,3.53306424420702,2.9134086564938,2.95309165357145,3.50745170820574,3.48969083259379
125,1230.656603951,941.178568318,4756.910834731,3439.167893073,826.137915547,904.905038232,3244.29101303,3112.600530838,3.09013688655099,2.97367202924856,3.67732501092227,3.53645337769911,2.91705255453737,2.95660300623756,3.51111980351832,3.49312338718271
126,1241.082159486,948.804102134,4795.117976961,3466.38695713,832.777532968,912.193340244,3270.817227321,3137.251644943,3.09380053269158,2.97717655368704,3.6807992968274,3.5398770419226,2.9205290000764,2.96008689721226,3.51465627650539,3.49654935568433
127,1251.923709608,956.211088674,4834.427525664,3492.908117086,839.586241399,919.482464897,3297.220580792,3162.436769138,3.09757786441293,2.98055377567226,3.68434505397951,3.54318716142712,2.92406531302917,2.96354345138694,3.51814800198584,3.50002185083558
128,1262.515462949,963.907318526,4873.497525958,3521.611950671,846.441315913,926.775936496,3324.6370834,3187.889651504,3.101236705945,2.98403527769144,3.68784074993015,3.54674149900007,2.92759685369289,2.96697474891738,3.5217442447432,3.50350327992222
129,1273.279690941,971.44074689,4914.059027661,3548.88212183,853.261259989,934.109819298,3351.537021972,3213.464394509,3.10492381205143,2.98741631591522,3.69144036891929,3.55009157424504,2.93108202811836,2.97039793737724,3.52524402108894,3.50697349224893
130,1283.909757404,978.854985471,4954.747457875,3578.484634534,860.105603782,941.389120784,3378.580078078,3239.300896968,3.10853449940356,2.99071835709978,3.69502152351425,3.55369915675985,2.93455177720187,2.97376917505112,3.52873421689878,3.51045129127147
131,1294.765580795,986.468925346,4993.687410776,3604.885055981,866.918975555,948.689692675,3405.197957483,3264.290962609,3.11219114588231,2.99408340913883,3.69842135338899,3.55689142152451,2.93797850910976,2.97712418208307,3.53214236422047,3.51378886265035
132,1305.191438853,993.85356332,5033.074556692,3633.607456048,873.788322119,955.996033727,3432.123371114,3289.282843267,3.11567421645579,2.9973223991588,3.7018333638007,3.56033800803517,2.94140623621565,2.98045609046224,3.53556289060762,3.51710121978506
133,1315.571824751,1001.201529256,5072.16519754,3663.201422414,880.680518647,963.347722881,3459.113067746,3314.768053982,3.11911456374175,3.0005215042871,3.70519338982866,3.56386079915538,2.94481838951037,2.98378307515226,3.53896475799459,3.52045314468651
134,1326.291586421,1008.999386283,5111.675669049,3692.629401529,887.53792842,970.566728204,3486.751263145,3339.31159557,3.12263901460592,3.00389090208033,3.7085632904534,3.5673357233165,2.94818692144718,2.9870253992757,3.54242096690663,3.52365694553619
135,1337.051263099,1016.487628577,5150.788554665,3720.541099233,894.339745592,977.909777034,3513.970888307,3363.881507438,3.12614805861144,3.00710209731401,3.71187372199725,3.57060610636625,2.95150253177848,2.99029878817843,3.54579815923668,3.52684068939337
136,1347.876192912,1023.834801671,5190.863011113,3746.856063088,901.104763216,985.288639692,3541.001249156,3388.365500804,3.12965000258173,3.01022988778191,3.71523956783036,3.57366700982524,2.95477528536496,2.99356347543408,3.54912607996383,3.52999025125155
137,1358.60763504,1031.24102951,5232.09441362,3777.540887958,907.906760627,992.577326259,3568.033497307,3412.460387119,3.1330940508895,3.01336018376283,3.71867557227038,3.57720917382335,2.95804125003607,2.99676435025575,3.55242892295389,3.53306761865526
138,1369.0530518,1038.735823214,5273.129858004,3803.414808991,914.664155414,999.925666171,3594.889537738,3437.241014745,3.13642027768664,3.01650510953157,3.72206846655622,3.58017369312963,2.96126165994114,2.99996771602834,3.55568555010475,3.53620998535341
139,1379.802505067,1046.226008031,5311.224529473,3830.984980534,921.365284358,1007.278005985,3621.888920352,3461.427159005,3.13981692908411,3.01962551191007,3.72519466139842,3.58331044932477,2.96443184466966,3.00314935119137,3.55893512681241,3.5392551969109
140,1390.953991547,1053.772895815,5351.364363797,3858.678944001,928.220726042,1014.612018072,3648.915592596,3486.601156482,3.14331276511231,3.022747023854,3.72846452223181,3.58643864520803,2.96765126145985,3.00630000222684,3.56216381729894,3.54240226987498
141,1401.726170085,1061.241778478,5391.482164089,3886.186399962,935.008029452,1021.960993329,3675.980881747,3512.086494022,3.14666318165046,3.02581433875216,3.73170817283021,3.58952362758992,2.97081534042516,3.00943431976615,3.5653732440162,3.54556520296696
142,1412.194749445,1069.034843918,5430.800786027,3915.740197812,941.846905414,1029.274344524,3702.502222435,3536.604943008,3.14989459245029,3.02899186075106,3.73486387218758,3.59281386944376,2.97398031517361,3.01253114777776,3.56849532787953,3.5485865495931
143,1423.04275753,1076.805581428,5469.736826961,3943.104952408,948.715943964,1036.593645628,3729.870402523,3560.433383725,3.15321794933261,3.03213729797305,3.73796643102298,3.5958383367093,2.97713619932359,3.01560854226431,3.57169374214463,3.55150286446299
144,1433.751084899,1084.215021479,5508.727382587,3971.380758817,955.502549801,1043.892927071,3756.535539385,3586.04134409,3.15647375953389,3.03511542000808,3.74105128042057,3.59894152733732,2.9802318503267,3.01865595501971,3.57478750191683,3.55461529231112
145,1444.463013211,1091.771440825,5549.153067049,3998.587012681,962.217708693,1051.216225182,3783.204483332,3611.158674211,3.15970642581745,3.03813172959777,3.74422670449661,3.60190655107631,2.98327334541302,3.02169205546212,3.57785981567358,3.55764657173346
146,1455.242201732,1099.290342168,5588.835229997,4026.886370635,969.317002606,1058.54922316,3809.484153254,3636.231950908,3.16293528069093,3.04111241248548,3.74732130593762,3.60496937500042,2.98646583068139,3.02471105777322,3.58086617132847,3.56065157856161
147,1466.372709474,1106.727110865,5627.087759575,4054.44595417,976.572628315,1065.950707846,3836.685961418,3661.146926997,3.16624436941519,3.04404054874185,3.75028368842606,3.60793151564054,2.98970454757626,3.02773712232147,3.58395625298909,3.5636171580822
148,1476.626450851,1113.906374348,5666.520766476,4082.681301855,983.365238103,1073.198325783,3862.721405625,3685.778464391,3.16927064368535,3.04684868921042,3.75331648469447,3.61094547978883,2.99271485194389,3.03067998648986,3.58689338628025,3.56652922817445
149,1487.501702136,1121.204396635,5707.282253421,4110.103332384,990.214501495,1080.614923969,3889.650275485,3710.710833975,3.17245747136049,3.04968479211231,3.75642935109672,3.61385274064007,2.9957292821986,3.03367096112343,3.58991055498769,3.5694571122302
150,1498.25918671,1128.720084287,5745.884425897,4139.155057679,997.06545559,1088.001773967,3916.791677635,3736.210689944,3.17558694929209,3.05258625288856,3.75935688623999,3.61691169589412,2.9987236699149,3.03662960347195,3.59293047334528,3.57243135869833
151,1508.661056124,1136.208893939,5786.523462144,4166.600865372,1003.902627801,1095.425168923,3943.395929038,3761.396572218,3.17859167980918,3.05545818449547,3.76241771836098,3.61978189972083,3.0016915910366,3.03958271522961,3.5958703837595,3.57534912444776
152,1518.857772963,1143.770583318,5826.338799896,4194.689820403,1010.632412576,1102.756957027,3970.472525204,3785.743697145,3.18151710808973,3.0583389227169,3.76539573512295,3.62269985210921,3.00459322263482,3.04247980631796,3.5988421951452,3.5781512079681
153,1529.538901782,1151.174593097,5864.617765909,4221.243513674,1017.420625361,1110.012775168,3997.083851023,3811.351641051,3.18456052716209,3.06114119597412,3.76823971166619,3.62544040631086,3.00750053749199,3.04532797712273,3.60174325900682,3.58107901928462
154,1540.10174614,1158.671733886,5903.480038523,4250.752497692,1024.229823212,1117.368275928,4024.506499779,3836.993678453,3.18754941325692,3.06396041236127,3.77110809909537,3.62846581867781,3.01039741733692,3.04819633680668,3.60471263313547,3.58399108368744
155,1550.952747134,1166.026761367,5942.845204235,4278.610555686,1031.015836234,1124.696135248,4051.96772156,3862.258106735,3.19059856636836,3.06670851798787,3.77399441815622,3.6313027582732,3.0132653360267,3.05103520279361,3.60766597706233,3.58684129341675
156,1561.261590974,1173.589897182,5980.544349585,4305.20336915,1037.673412873,1132.046590371,4079.019460566,3887.195150131,3.19347567564311,3.06951636223861,3.77674071530308,3.63399367147226,3.01606068944245,3.05386430099064,3.61055577729461,3.58963634420666
157,1571.992198595,1181.10969764,6019.566973235,4331.941762691,1044.438818486,1139.411135852,4106.00991163,3912.753436994,3.1964503864136,3.07229023535042,3.7795652507431,3.63668260946945,3.01888300480254,3.05668045964887,3.61341999339332,3.592482481602
158,1582.877922105,1188.817861116,6057.6803179,4360.734159881,1051.355898629,1146.76200681,4132.407834628,3937.364686742,3.19944742162131,3.07511532142142,3.78230635056908,3.6395596119163,3.0217497556539,3.05947329597126,3.61620317625224,3.59520564189326
159,1593.773097494,1196.615283361,6096.34678741,4388.666794066,1058.113107291,1154.030773036,4159.556196056,3962.789149232,3.20242649176486,3.07795454541975,3.78506966364238,3.6423326086436,3.02453209420843,3.06221738973959,3.6190469960388,3.59800096515247
160,1605.244816283,1203.950556304,6134.563551205,4416.801226208,1064.931418167,1161.373396745,4186.621990519,3987.599953103,3.2055412761507,3.08060865173471,3.78778366990803,3.64510785470247,3.02732164000886,3.06497187354923,3.62186375027675,3.60071158221873
161,1617.04328425,1211.849082865,6174.104140407,4445.407765085,1071.749897391,1168.696599597,4213.625551358,4013.370851806,3.20872164505132,3.08344853851019,3.79057395057897,3.64791160377734,3.03009345060345,3.06770178043229,3.62465593891221,3.6035092921663
162,1629.266154078,1219.211330245,6212.135448309,4473.784147988,1078.45118354,1176.009852642,4241.072709497,4038.797266685,3.2119920356932,3.08607898995355,3.79324091644027,3.65067502634104,3.03280049139589,3.07041096028615,3.62747571812409,3.60625205367265
163,1640.467944332,1226.859632318,6251.367563039,4501.959949698,1085.327975441,1183.355959737,4268.410594966,4064.531018522,3.21496774844609,3.08879487699193,3.79597503496209,3.65340162711441,3.03556099753974,3.07311540235936,3.63026618923208,3.60901044222577
164,1651.319147508,1234.576009453,6289.37305461,4529.003659564,1092.198096774,1190.759020828,4295.580673212,4089.183719422,3.2178310166952,3.09151783340915,3.79860735570064,3.65600267160541,3.03830141541389,3.07582388027893,3.63302187972163,3.61163662303631
165,1662.657807671,1242.456293867,6328.930675291,4558.143055376,1099.037490933,1198.0934754,4322.739379462,4114.683351642,3.22080287607931,3.09428112041041,3.80133033860337,3.65878795120536,3.04101250755325,3.07849070308395,3.63575905244934,3.61433641939619
166,1673.315425803,1249.798745036,6366.58710842,4587.045070185,1105.916070872,1205.462248042,4349.469541974,4140.396635699,3.2235778147063,3.09684008424224,3.80390668552439,3.66153300732982,3.04372216915653,3.08115361394718,3.63843629395666,3.61704194702533
167,1684.100354064,1257.473460079,6405.731990142,4613.35703126,1112.648139923,1212.817706621,4376.586842902,4165.351395656,3.22636796716224,3.09949882771375,3.80656876423144,3.66401706629393,3.04635784623094,3.08379552884838,3.64113555042465,3.61965164506022
168,1694.610257885,1264.812561557,6445.604606443,4640.900345244,1119.449909067,1220.217878099,4403.060712765,4190.847808163,3.22906983096817,3.10202617016561,3.80926366101083,3.66660224284797,3.0490046653983,3.08643738379591,3.64375467388493,3.62230188959187
169,1705.196473858,1272.097246963,6484.508372794,4668.203929168,1126.400394157,1227.592922959,4430.039292168,4216.694761981,3.23177442590707,3.10452031273147,3.81187705535051,3.66914981981932,3.05169279376908,3.08905437607071,3.64640757820864,3.6249721644521
170,1715.97216759,1279.515740961,6524.257221082,4694.87280532,1133.335520487,1234.978807439,4457.697049018,4241.917836481,3.23451023947999,3.10704563306842,3.8145310749149,3.6716238307457,3.05435850044129,3.09165950505215,3.64911054992024,3.62756225222663
171,1726.417469527,1287.02504307,6563.379624983,4723.252199255,1140.022552842,1242.287749338,4484.660890178,4266.960970269,3.23714582196395,3.10958699753476,3.81712752451705,3.67424113546037,3.0569134429838,3.09422220250358,3.65172960923242,3.63011867040224
172,1736.966223794,1294.559458318,6602.039467641,4750.948415086,1146.841087476,1249.606829351,4511.494960492,4291.038099237,3.23979137344853,3.11212200210685,3.81967811625716,3.67678031495612,3.05950324387024,3.09677339004583,3.65432047658083,3.63256237056039
173,1747.399092162,1302.328498755,6640.77801036,4778.996584399,1153.706537561,1256.904426444,4537.699254104,4315.68978034,3.24239210574387,3.1147205442953,3.82221896277354,3.6793367201259,3.06209535359803,3.09930225569231,3.65683570869054,3.63505021925262
174,1757.827554891,1310.169819549,6679.871082738,4807.053725757,1160.494258128,1264.254324201,4564.151575972,4340.257728243,3.24497626798881,3.1173275910093,3.82476808094923,3.68187897602284,3.06464299600306,3.10183444774925,3.65936005895282,3.6375155190587
175,1767.537980343,1317.653426454,6718.21743296,4834.777920751,1167.206769322,1271.568491171,4590.970956919,4364.351874032,3.24736875456295,3.11980119571221,3.82725405553521,3.68437653012379,3.06714779762311,3.10433975777678,3.66190454537118,3.63991975813763
176,1778.075141446,1325.103008465,6757.542697622,4862.073154169,1174.14906574,1278.908328591,4617.792635577,4389.316834619,3.2499501103045,3.12224963998535,3.8297887984748,3.68682148889911,3.06972323687639,3.10683941561712,3.66443442679539,3.64239693071064
177,1788.626256444,1332.506009608,6794.446125916,4890.404842136,1181.097908944,1286.238992401,4644.893721149,4413.870545786,3.25251960176294,3.12466917637306,3.83215405941104,3.68934481278988,3.07228590062082,3.1093216711058,3.66697578144127,3.64481959160877
178,1799.862323206,1339.965784736,6833.407372492,4916.870686679,1187.850577423,1293.634773141,4672.111083788,4438.826548146,3.25523928590402,3.12709370904386,3.8346373118908,3.69168878652888,3.07476181313504,3.11181168097092,3.66951315998248,3.64726817483955
179,1810.323945301,1347.390219951,6873.575290359,4944.622225588,1194.758612076,1300.934290157,4699.011720858,4463.582939003,3.25775629590143,3.1294933906961,3.83718269411604,3.69413311663901,3.07728016969177,3.11425536101745,3.67200652829548,3.64968360892431
180,1820.291007336,1354.929205094,6913.092229122,4970.417102859,1201.613539931,1308.22586215,4725.941787172,4488.709102712,3.26014082357703,3.13191660396301,3.83967235094168,3.69639283498469,3.07976481337197,3.11668273039296,3.67448836781144,3.65212146123134
181,1830.980227558,1362.301196996,6955.331534629,4998.132687315,1208.412052279,1315.583661985,4752.732419185,4514.095057524,3.26268365445526,3.13427313821685,3.84231783601438,3.69880778132301,3.08221504812405,3.11911847141307,3.67694336402279,3.65457070018336
182,1841.266524112,1369.810186278,6994.56560201,5024.646011263,1215.188080373,1322.868094308,4779.437302559,4538.530647094,3.26511665736512,3.13666039141679,3.84476074777593,3.70110547091434,3.08464350093569,3.1215165420181,3.67937676883416,3.65691527242853
183,1851.308475092,1377.077473488,7035.100706172,5051.9943324,1221.887230561,1330.203526256,4806.832746629,4563.425117813,3.26747878929224,3.13895837407091,3.84727031866085,3.70346285466857,3.08703112619704,3.12391809477726,3.68185901114887,3.65929092849662
184,1861.318988215,1384.606061324,7073.42994696,5080.538373102,1228.817680308,1337.469141007,4833.9807026,4588.547825355,3.26982080781643,3.14132622846984,3.84963005677003,3.70590973592145,3.08948745138939,3.12628377047272,3.68430491235813,3.66167526261321
185,1871.284309491,1392.073426462,7114.648521783,5107.071897729,1235.709865105,1344.832975363,4861.344784444,4613.491903259,3.27213977609581,3.14366214322444,3.85215344991284,3.70817197192783,3.091916513815,3.12866834948154,3.68675642392815,3.66402976275517
186,1881.63660714,1399.773985984,7154.635770706,5133.808066333,1242.497659798,1352.145277919,4888.163050339,4638.30218933,3.27453575365426,3.14605791813255,3.85458752952852,3.7104396280108,3.09429557942728,3.13102335581345,3.68914568387146,3.66635903987835
187,1891.424398959,1407.209498091,7192.828114624,5160.50429865,1249.253177312,1359.493140649,4914.65014183,4663.002269609,3.27678898703976,3.14835875777018,3.85689968218842,3.71269214415032,3.09665046268722,3.13337702068718,3.69149260723821,3.66866562683738
188,1901.659736665,1414.754360398,7232.914132018,5188.234105402,1256.049272165,1366.724784088,4941.174637983,4687.946577435,3.27913281138761,3.15068104114341,3.85931330925416,3.71501956424906,3.0990066761923,3.13568106995525,3.69383020361053,3.67098265393636
189,1911.406086721,1422.300159559,7270.58108658,5215.026577966,1263.057715058,1374.076196526,4967.971098206,4713.666801888,3.28135296465125,3.15299125875942,3.86156912235975,3.71725652611529,3.10142319596984,3.13801081628485,3.69617906061334,3.67335888000931
190,1921.639259227,1429.908549785,7310.226092463,5242.57554204,1269.841070969,1381.418968049,4995.004862117,4737.81486504,3.28367186281668,3.15530826292398,3.86393080913168,3.7195446970782,3.10374936952267,3.14032541494105,3.69853591530265,3.67557808621739
191,1931.975603134,1437.293819464,7350.188485675,5268.773635549,1276.78525503,1388.778725588,5022.61885288,4762.264905049,3.28600163787079,3.15754555806341,3.86629847612351,3.72170954020426,3.10611785858052,3.14263305501667,3.70093022248135,3.67781354974193
192,1942.217053111,1444.861040545,7389.815704142,5295.512208819,1283.625014491,1396.101688413,5050.177177861,4787.582294582,3.28829776300807,3.15982608084588,3.86863360758668,3.72390797364182,3.1084381717684,3.14491705231884,3.70330661495382,3.68011625220397
193,1953.132414531,1452.787692813,7428.127666996,5323.181227398,1290.490165041,1403.496020384,5077.242270944,4811.716865026,3.29073168770707,3.16220215209796,3.87087935933745,3.72617125195505,3.11075469908934,3.14721118552926,3.70562788714377,3.68230006430901
194,1963.39114182,1460.599370096,7467.782187787,5350.096003686,1297.38645827,1410.777102788,5103.99708481,4835.778938952,3.29300682726803,3.16453110900987,3.87319164242893,3.72836157519823,3.11306936058256,3.14945840236098,3.7079104176623,3.68446643946176
195,1973.310614671,1468.428486358,7508.094102925,5376.549806426,1304.331317367,1418.069908208,5130.514997284,4860.244310533,3.29519545201348,3.16685280088513,3.87552970722647,3.73050367330615,3.1153879219387,3.1516976412847,3.7101609614574,3.68665810054821
196,1983.366575936,1476.098591803,7547.991756699,5404.310030308,1311.143569052,1425.336472424,5157.834180583,4885.740749387,3.29740299014733,3.16911536591929,3.87783141719214,3.73274025533701,3.1176502491525,3.15391739828685,3.71246737587571,3.68893041840946
197,1993.192370545,1483.537326662,7586.996499291,5431.855760528,1317.886779924,1432.805013535,5185.228200818,4910.203548234,3.29954921612869,3.17129847789209,3.8800698836767,3.73494822901205,3.11987810148232,3.15618709248557,3.71476787435576,3.69109949579762
198,2003.193578036,1491.184805747,7627.223622207,5459.976406363,1324.73828175,1440.216001431,5212.061994888,4935.211050009,3.30172291924399,3.17353146983967,3.88236647963466,3.73719076603651,3.12213008656054,3.15842763181373,3.71700957278837,3.69330572962864
199,2013.903701312,1498.818861757,7666.777149146,5486.68707971,1331.639546052,1447.527518391,5238.984409069,4960.929345669,3.30403870008617,3.17574914979769,3.88461283976559,3.73931019193829,3.1243866840343,3.16062682868394,3.71924710601325,3.69556304179035
200,2023.977505758,1506.316315149,7706.364918896,5516.861600354,1338.427164318,1454.911618058,5266.20860006,4986.20800234,3.30620568149807,3.17791618003135,3.88684957027658,3.74169208909523,3.12659474235489,3.16283661190918,3.72149805797185,3.69777039137279
201,2035.071594629,1513.676413608,7745.347076323,5543.442646129,1345.251618845,1462.179665359,5293.49370838,5011.595777235,3.3085796924828,3.18003304372119,3.88904088367748,3.74377955856646,3.12880352333888,3.16500073984481,3.72374240123213,3.6999760346294
202,2046.106721472,1521.282361078,7783.8445176,5573.986964585,1351.996116198,1469.650041892,5320.434247838,5036.441450323,3.31092828203383,3.18220982975127,3.89119415230876,3.74616594873046,3.13097544403446,3.16721393136767,3.7259470803671,3.70212378955275
203,2057.020924523,1528.727334206,7823.2497576,5602.22253927,1358.885829455,1477.060564256,5347.13604872,5061.005268396,3.31323870946753,3.18433003099137,3.8933871953382,3.74836035647922,3.13318296981521,3.16939830315415,3.7281212341203,3.7042367894001
204,2067.686897772,1536.262120831,7862.786873535,5631.459265912,1365.718253549,1484.381238069,5374.639912908,5085.863246489,3.31548477578325,3.18646532241315,3.89557650396308,3.75062094707425,3.13536111402372,3.17154545641873,3.73034937294567,3.70636467827506
205,2078.111282892,1543.788041551,7902.824988929,5658.672110031,1372.52348579,1491.675038493,5402.144734781,5110.510100788,3.31766880032023,3.1885876724869,3.89778236442891,3.75271452960774,3.13751978456966,3.17367422235871,3.73256621566681,3.70846425099596
206,2088.434109562,1551.137516717,7940.51348795,5686.635631868,1379.372886391,1499.065328265,5429.098850234,5135.033251416,3.3198207777553,3.19065030207145,3.89984858778888,3.75485540195734,3.13968168503809,3.17582055952392,3.73472774913778,3.71054326017472
207,2098.93691805,1558.886955305,7979.861132679,5714.823468161,1386.243559422,1506.379950263,5455.979556987,5159.398627348,3.32199938638875,3.19281462290707,3.90199533372717,3.75700281951036,3.14183954140141,3.17793452663946,3.73687273439322,3.71259908378909
208,2109.613565408,1566.372764524,8021.675146117,5741.085264035,1393.049106127,1513.988127101,5483.522457768,5184.02631133,3.32420290942991,3.1948951231824,3.90426507037244,3.75899399686325,3.14396642593157,3.18012246938153,3.73905962646273,3.71466719711339
209,2120.137112885,1573.810010447,8061.741882506,5767.857756667,1399.878523051,1521.380541092,5510.765732772,5209.802753472,3.32636394840224,3.19695230337587,3.90642888897979,3.7610145415421,3.1460903506371,3.18223785719939,3.74121194919877,3.71682128093862
210,2130.981343315,1581.135148559,8102.072317493,5796.088159954,1406.714191227,1528.678280437,5537.087730235,5234.836870468,3.3285796474942,3.19896899312315,3.90859611529141,3.76313498257732,3.14820586873419,3.18431609513602,3.74328140457661,3.71890315261287
211,2141.940098196,1588.800185366,8142.744447516,5823.674544646,1413.482864409,1536.064033272,5564.054592239,5260.17045738,3.33080732112389,3.20106928182063,3.91077080507711,3.76519709648806,3.15029054792442,3.18640932032898,3.7453913824616,3.72099981782295
212,2152.523854968,1596.461245288,8182.830366689,5851.373003574,1420.311394208,1543.435406438,5590.67833819,5284.82437628,3.33294797314477,3.2031583803375,3.91290354817298,3.76725778367397,3.15238357111562,3.188488458752,3.74746450567885,3.72303055953752
213,2163.611004675,1603.929810039,8223.015146153,5879.799266807,1427.060966578,1550.686673383,5618.208118757,5309.449809144,3.33517918170766,3.20518535909794,3.91503109019648,3.76936249974856,3.15444252734227,3.19052405457221,3.74959782300255,3.72504951971939
214,2174.245988554,1611.376494099,8263.479558379,5907.786451805,1433.949195137,1558.021457922,5645.899219704,5334.355586153,3.33730867748168,3.20719702409793,3.91716295710285,3.7714247885223,3.15653376453784,3.19257343471841,3.75173312164705,3.72708196222691
215,2184.824876742,1618.831967883,8303.368381042,5935.355149663,1440.771744637,1565.439765068,5673.774046786,5358.605963509,3.33941663210159,3.20920177203415,3.91925430593539,3.77344671064094,3.15859518282886,3.1946363615078,3.75387203639675,3.72905182306986
216,2195.473236163,1626.211540824,8343.408673704,5961.518214907,1447.660161473,1572.754318937,5700.78792593,5383.761080138,3.34152814722152,3.21117703882073,3.9213435165537,3.77535687524208,3.16066662310488,3.19666088647375,3.75593488518735,3.73108577857847
217,2205.681486061,1633.752732348,8382.381677094,5987.892129799,1454.380444314,1580.110123814,5728.180033187,5408.647144525,3.34354279784424,3.21318632691923,3.92336743178796,3.77727396804793,3.1626780263677,3.19868735562412,3.75801665912364,3.73308864936879
218,2216.249699663,1641.486777278,8422.676300489,6014.216285804,1461.136681252,1587.409422598,5755.478152447,5433.883627183,3.34561868975518,3.21523738869294,3.92545011024719,3.77917904232821,3.16469084368039,3.20068895387699,3.76008140969354,3.73511033326968
219,2226.764191554,1648.931052251,8462.742490327,6042.649161551,1467.938269844,1594.724892385,5782.651593975,5458.074615761,3.34767422883054,3.21720249660695,3.92751112608931,3.78122737968192,3.16670779288945,3.20268577327148,3.76212702675418,3.73703946848884
220,2237.483426423,1656.399458538,8503.061753148,6070.529680965,1474.886974786,1602.112252167,5809.82959243,5483.006479111,3.34975982707635,3.21916507986343,3.92957533313442,3.78322658687165,3.16875874024128,3.20469294170378,3.76416339432619,3.73901875907708
221,2247.938193993,1664.399229905,8542.026282969,6098.65788938,1481.792654377,1609.505567402,5836.950599497,5508.4413779,3.35178436633795,3.22125750617878,3.93156090337398,3.78523427183587,3.17078743754354,3.20669248328183,3.76618601771368,3.74102873193101
222,2258.148944949,1672.149491411,8582.383923031,6125.965522473,1488.757200866,1616.782953043,5863.955481893,5533.158313707,3.35375258410627,3.22327510108907,3.93360793829318,3.78717454822604,3.17282387510464,3.20865172143848,3.76819066455913,3.74297309634568
223,2268.316852606,1679.678385488,8622.914419223,6152.568215434,1495.555281269,1624.091115279,5891.086388873,5558.665064481,3.35570371941266,3.22522613364306,3.93565407583232,3.78905643755929,3.17480247079853,3.21061039051652,3.7701953914231,3.74497050655701
224,2278.94891234,1687.103132428,8663.803238888,6178.030471381,1502.446399819,1631.425476796,5918.204047763,5582.899776132,3.35773458962201,3.22714163177428,3.93770858059377,3.79085004600493,3.17679898737823,3.21256724008805,3.77218993468231,3.746859831493
225,2289.487343743,1694.515307987,8703.607632538,6206.321175329,1509.261163338,1638.822904047,5945.132605135,5608.430473917,3.35973824709596,3.22904549653973,3.93969930435956,3.79283424644375,3.17876439682179,3.21453202498559,3.77416154592462,3.74884134042077
226,2300.349615658,1702.010235563,8743.666952616,6233.636641221,1516.04835265,1646.170980784,5971.792903191,5633.707063481,3.36179384671853,3.23096216752011,3.94169360692475,3.79474148364634,3.18071305284894,3.21647494154122,3.77610473834286,3.75079426117633
227,2310.80378435,1709.653660227,8782.322462406,6260.006097605,1522.83634316,1653.559832681,5998.564862073,5658.047132412,3.363763070104,3.23290814040002,3.9436093791442,3.79657475623837,3.18265323289509,3.21841991411701,3.77804735921122,3.75266656087657
228,2321.380258821,1717.027383598,8821.958084651,6289.668079925,1529.663238447,1660.921388737,6025.275867364,5683.277471147,3.36574628685015,3.23477722145717,3.94556499000462,3.79862772734344,3.18459582965278,3.22034907781825,3.77997693588279,3.75459885985369
229,2331.827045937,1724.883270304,8861.739586207,6316.126106499,1536.506328931,1668.200627812,6052.498895279,5708.692178096,3.36769633520331,3.23675970997267,3.94751898357248,3.80045079245879,3.18653435347242,3.22224828030171,3.78193471884499,3.75653662577801
230,2342.994849004,1732.403095347,8901.196681515,6341.947196187,1543.24022924,1675.636999989,6079.460980059,5733.987935034,3.36977133381608,3.23864895102809,3.94944839734624,3.80222262171818,3.18843353598706,3.2241799415159,3.78386507536429,3.7584567748062
231,2353.754226118,1739.842339282,8942.145248743,6371.07361353,1550.094650966,1682.925564032,6106.957285066,5759.572940512,3.37176111279236,3.24050989524691,3.95144171990634,3.80421262309572,3.19035821761365,3.22606490751173,3.78582488234645,3.76039028264978
232,2364.511802106,1747.679692235,8982.871864987,6398.412283761,1556.963631903,1690.237829486,6134.357887915,5784.450352505,3.37374148607262,3.24246183983063,3.9534152047878,3.80607222055484,3.19227846828533,3.22794781749317,3.78776910979654,3.76226209790921
233,2375.355931103,1755.422077086,9023.624296439,6427.803681188,1563.838487312,1697.61469367,6161.674918516,5809.174612259,3.37572869494282,3.24438155596448,3.95538100492605,3.80806260401558,3.19419189725883,3.22983912560073,3.78969878180649,3.76411443070258
234,2386.290470691,1762.884293866,9063.656222044,6455.883315399,1570.637065973,1704.875701236,6188.562970768,5833.848724174,3.37772330695384,3.24622380850773,3.95730342469066,3.8099556722815,3.19607584229343,3.23169272102052,3.79158981439657,3.76595516336846
235,2396.860097522,1770.216317932,9103.305264899,6484.004395636,1577.434573611,1712.296216864,6215.415157647,5858.441827423,3.37964268541147,3.24802633977647,3.95919910635179,3.81184330059347,3.19795135529559,3.2335788971527,3.79347014257597,3.7677821218652
236,2407.243143452,1777.992256338,9143.805630185,6510.911275156,1584.174017874,1719.736339458,6242.07232144,5882.579631617,3.38151995837909,3.24992986516232,3.96112698569045,3.81364177721255,3.19980288612431,3.23546186836349,3.7953287961493,3.7695678148685
237,2417.763663007,1785.676365456,9183.531332834,6536.924957421,1590.961627385,1727.003975552,6269.65173707,5906.548484931,3.38341384620701,3.25180275050288,3.96300971207942,3.81537349938155,3.20165970496656,3.2372933373117,3.79724341756606,3.77133377329596
238,2428.343045916,1793.122684595,9222.875554142,6565.432339681,1597.832364851,1734.397336119,6296.898519026,5930.39531551299,3.38531003842655,3.25361000479913,3.96486634866661,3.81726333005314,3.20353121375201,3.23914859782087,3.79912669425773,3.77308364405965
239,2439.258057973,1800.598815313,9262.145068989,6594.832119033,1604.561599771,1741.713604306,6324.896367563,5955.26375061799,3.38725774833553,3.25541696006863,3.96671157887856,3.81920374443044,3.20535639449298,3.24097674407285,3.80105341405904,3.77490100056295
240,2449.940915393,1808.236825104,9300.439060466,6620.870972887,1611.482264555,1749.028624596,6351.795912514,5980.08484021699,3.38915561072037,3.25725530949127,3.9685034514611,3.8209151244605,3.2072255301721,3.24279691719872,3.80289653546864,3.77670734542264
241,2460.437546713,1815.792956274,9340.266480212,6648.208359789,1618.404055301,1756.386796767,6378.19046381,6005.23661571999,3.39101234581304,3.25906632707388,3.97035926694044,3.82270462210105,3.20908695799349,3.24462016373593,3.80469748388572,3.77853012395825
242,2471.364581372,1823.517739904,9380.382634188,6675.665147081,1625.212810291,1763.759917737,6405.361770607,6029.45354781499,3.39293681824646,3.26090999265936,3.9722205540003,3.82449454424115,3.21091023687414,3.24643946883545,3.80654366343923,3.78027795361237
243,2481.959416242,1831.038686906,9421.012925308,6702.341992724,1632.112410368,1771.138429359,6433.043874766,6054.73149444599,3.39479467585479,3.26269752034337,3.97409759963174,3.82622658431147,3.21275006711472,3.24825250628171,3.80841651339381,3.78209488850862
244,2492.851398518,1838.66504879,9460.855164304,6729.204071907,1638.788326387,1778.507640262,6460.503337464,6079.31039066299,3.39669639052658,3.26450262064027,3.97593039394437,3.82796369905003,3.21452286167373,3.2500557352044,3.81026635517272,3.78385431767476
245,2503.339281596,1846.151519036,9501.009248784,6758.777487157,1645.641424798,1785.840159562,6487.64849973,6103.64861535699,3.39851971422642,3.2662673419666,3.97776974085696,3.8298681488121,3.21633521107288,3.25184258505269,3.81208731180067,3.78558952350448
246,2513.603403125,1853.868457036,9541.117956787,6786.87420541,1652.464318858,1793.213098969,6513.986257706,6129.03597221399,3.40029675568023,3.26807891513202,3.97959926506233,3.83166979962574,3.21813209067485,3.2536319026169,3.81384683801627,3.78739217029781
247,2524.303343539,1861.557366267,9581.135099659,6815.922074502,1659.238258505,1800.587274141,6541.318461784,6153.26912108799,3.40214154253296,3.26987642409958,3.98141696401755,3.83352461655805,3.21990875306741,3.25541417639282,3.81566529312046,3.78910590992754
248,2534.873097725,1868.859188591,9621.312972996,6842.159547463,1665.975998965,1807.860857304,6567.920938403,6178.38683959399,3.40395622231342,3.27157658017942,3.98323434210205,3.83519319697195,3.22166874041282,3.2571650017862,3.81742791630658,3.79087509675298
249,2545.90757864,1876.261560146,9662.431242461,6868.772924596,1672.975685611,1815.202654322,6594.555907264,6203.09858656999,3.40584263387569,3.27329338106327,3.9850864165123,3.83687915923201,3.2234896291383,3.25892511793448,3.81918555446637,3.79260868351272
250,2556.388156078,1883.656180455,9701.511226183,6895.363631848,1679.923412496,1822.634074297,6621.640853364,6226.92716541499,3.407626796765,3.27500163489117,3.98683939056228,3.83855717394056,3.22528948274458,3.26069948518516,3.82096562165434,3.79427378593284


==> figs/Exp2Simulated_1.00_1.16_rad_3.00/ResultsSimulatedCPUTimePerIteration.csv <==
Iterations,LiSCPUTime256Grids1ThreadPerIteration,HelmholtzCPUTime256Grids1ThreadPerIteration,LiSCPUTime512Grids1ThreadPerIteration,HelmholtzCPUTime512Grids1ThreadPerIteration,LiSCPUTime256Grids8ThreadPerIteration,HelmholtzCPUTime256Grids8ThreadPerIteration,LiSCPUTime512Grids8ThreadPerIteration,HelmholtzCPUTime512Grids8ThreadPerIteration
1,4.968338856,4.322967526,21.376203447,18.145116851,4.64173958,4.355602733,17.5911439,18.272549498
2,5.519907953,7.632092744,24.077001364,28.510438075,4.975644904,7.138669354,19.360677174,24.212426161
3,5.421909511,7.862357865,25.208865373,26.820111822,4.94282438,7.014266163,19.251734371,24.053496676
4,5.351080265,7.769647763,23.643090312,26.72631158,4.899171129,7.027208511,19.851289894,24.96477462
5,5.466347228,7.632314424,25.331286035,27.927897407,4.931181164,7.053978685,19.713524499,24.946101669
6,5.981805701,7.614041114,25.303461942,28.927019165,5.061687113,7.120337427,20.161900689,24.672974751
7,5.612684192,7.539680349,26.477957049,28.021421261,5.122548813,7.157433377,20.250726382,24.138105329
8,5.933353936,7.352669903,27.667054711,30.175756938,5.084318812,7.071741578,20.640501979,24.104157439
9,5.786775092,7.39234674599999,27.318281093,28.854608737,5.173151251,7.097921679,21.153793395,24.614580151
10,5.653329976,7.769411764,29.30616006,28.601807933,5.505418368,7.07893036799999,21.51653243,25.056097687
11,6.18572574,7.726119967,30.834428069,28.303370122,5.602986841,7.022197334,22.462674084,25.37872028
12,6.062831453,7.50935575699999,31.195398982,27.80486719,5.333649372,7.13876299499999,22.985963212,25.353365102
13,6.62165267100001,7.404947947,34.705372416,27.543007477,5.447636245,7.093410913,24.264139507,24.489529149
14,6.512958766,7.600790774,39.232091448,27.680824067,5.578406903,7.109837222,26.705021175,24.933408543
15,6.953666177,7.55508365599999,42.420008328,28.345944952,5.61072660399999,7.144464333,27.767990817,23.689560043
16,7.51893429099999,7.84986902,45.251279746,27.949985604,5.657114022,7.25991152900001,28.502527935,25.424670826
17,7.739146809,7.310096282,43.300134848,29.768653108,5.863865926,7.120495639,27.850729194,24.527268288
18,8.21980779,7.272991854,41.952835304,26.606554102,5.960891866,7.190291778,27.260194337,25.732048769
19,9.03801603799999,7.52035433099999,40.603445286,29.901028775,6.34019257,7.179699691,26.500565301,25.333978901
20,10.321120355,7.526878044,41.053868907,29.733294751,6.643429903,7.181294941,27.089483068,25.693204414
21,11.040992732,7.41364652799999,43.467998882,29.633119307,6.91443347400001,7.19113140299999,27.783322656,25.256346684
22,12.23487974,7.574820523,42.156774018,28.910220039,7.300095234,7.288536327,27.335947407,25.476045018
23,13.115939423,7.39266971000001,42.447184742,27.151236355,7.472173602,7.34012470499999,27.092099901,25.354883301
24,12.966620836,7.60076738199999,40.66715843,26.609071303,7.49530781199999,7.35456340499999,26.9926041259999,24.777734411
25,11.697896567,7.59264259599999,39.512556773,26.7436470169999,7.280526055,7.22171521600001,26.707133347,24.415494299
26,11.280663545,7.538235668,40.616301767,27.139353428,7.23629695,7.254886339,27.035434149,24.918416535
27,11.277758334,7.742245763,40.908907374,26.0833839749999,7.08702566700001,7.32700026800001,26.560785706,24.854714072
28,10.725632394,7.49835836099999,38.5730119789999,28.457334236,6.975492742,7.27482589600001,26.551785519,23.999986491
29,10.856553423,7.287512607,39.328329886,27.589835201,6.97294831600001,7.21120383300001,26.484778709,24.5483057599999
30,11.434720729,7.556420137,39.4807215879999,26.898229445,7.03575573000001,7.33896244900001,26.629969449,25.49005138
31,10.958538569,7.610237931,41.0623072769999,27.237449021,7.057213752,7.30729188399999,27.242693203,24.972049487
32,11.462331247,7.389309107,40.168635667,25.874155277,7.096447998,7.289885897,26.597059254,25.406135488
33,11.66950489,7.62578036599999,38.5793702359999,26.942025669,7.028276557,7.22005376600001,26.385413682,24.774665473
34,10.707744643,7.27020826,41.2511519269999,27.429982601,6.962177373,7.34540147600001,26.702269602,25.692170279
35,10.804798915,8.03307295899998,39.474548403,27.9846544120001,6.994545499,7.400122321,26.449892171,25.461246857
36,10.82545824,7.31579274400002,39.906330606,28.7488242000001,7.00816101800001,7.34639357700001,26.709316077,25.451619797
37,10.78794144,7.62435503199998,39.5620514090001,27.502840148,7.056479072,7.28263720699999,26.521057029,24.574684886
38,11.307617843,7.46586048,38.4006444199999,26.0323507469999,7.12375358,7.35754045300001,26.125847538,25.094679051
39,11.072927392,7.32078895500001,39.653239575,27.247400988,7.03987084299999,7.28732346599998,26.364185078,24.767286627
40,11.403072739,7.520180676,37.6424920259999,29.0793202689999,7.04807946899999,7.28487115299998,26.481592709,25.3887621699999
41,11.288345143,7.88735408500003,37.7469581519999,27.324788119,7.037901613,7.34875015599999,26.33500784,25.410412869
42,11.829396792,7.35574387499997,38.8474280830001,28.4196561209999,7.03831253700002,7.30120786100002,26.8606002719999,25.0844265539999
43,10.958806045,7.54860470400001,37.964521845,26.3443603840001,6.952889051,7.30247996000003,26.419886959,25.1672482680001
44,11.177967118,7.36807739599999,38.690616226,27.4503814689999,7.05407583800002,7.29065601299999,26.1312330610001,24.0966167849999
45,10.85333419,7.597292487,38.126416542,26.027324186,7.12717787399998,7.28973082499999,26.0347524030001,24.2221688290001
46,10.888505091,7.75355415500002,38.5370755419999,27.7318493079999,6.97876613699998,7.29505801800002,25.563747505,24.324042065
47,10.700970656,8.00233405500001,38.0951598900001,28.145630984,6.99332563199999,7.26147563799998,25.5196574439999,24.8206003519999
48,10.297981195,7.89369136300002,37.7867023050001,26.0154130179999,7.05124509699999,7.24647657399998,26.049017541,24.5004161639999
49,10.315512977,7.30877468699998,40.4291153710001,25.887694041,7.04990003199998,7.194998145,25.779051318,24.559373224
50,11.051495052,7.76190540800002,37.112448799,27.4527645210001,6.78136334200002,7.23261447099998,25.911877069,24.958173582
51,10.659018384,7.26925979999999,38.464662244,30.674821633,6.88132627800002,7.28250819300001,26.0901713010001,24.3056179309999
52,10.286238947,7.66321882800003,38.4674412510001,26.8047297430001,6.87300871500003,7.20561457000002,25.982401233,25.306676077
53,10.150136289,7.60953341800001,37.177520386,28.4966747399999,6.81837933700001,7.27527313100001,25.7797061849999,25.5135153159999
54,10.221508775,7.44372281199998,39.639609825,27.4646030230001,6.869669714,7.22132105999998,26.30456058,24.0813169749999
55,10.861562836,7.40140921300002,38.6116637069999,28.077965618,6.75925598999999,7.26780867500003,26.661032408,24.1663249789999
56,10.465264201,7.51534611800002,37.48715965,27.1947234500001,6.73024249899998,7.24995885800001,26.376210079,24.3990578319999
57,10.184211338,7.65898508599997,39.4433369879998,27.005662048,6.81570618000001,7.36740530399999,26.575841887,24.3661393960001
58,9.985966459,7.50494946399999,37.7394378099998,27.6281081,6.845229163,7.273905302,26.1470322919999,25.2887119970001
59,10.185877663,7.54168195300002,40.102640179,30.2713049869999,6.80528427299998,7.31353352399998,26.229942575,24.3979261669999
60,10.199341212,7.37950595799998,39.2034611009999,26.9077071740001,6.79080567099999,7.28017187099999,26.4601814939999,24.2464871520001
61,10.020404105,7.349327098,39.7455477459998,27.8941421489999,6.72986963099999,7.20086352099997,26.422516094,25.2702679670001
62,10.020767185,7.83069475899998,38.2368146250001,29.704182428,6.735641644,7.25263702799998,26.3917098710001,24.350803007
63,9.89862176899999,7.92223467299999,36.948745317,27.3944105749999,6.83644276899997,7.28916597199998,26.6101166630001,24.096393072
64,10.1353656490001,7.46138735400001,39.4167963509999,27.2671581130001,6.66430439099997,7.29262622499999,26.555723723,24.489850725
65,9.59445082399998,7.059368904,37.031899912,26.700908688,6.66948760899999,7.20397917100001,25.83886699,24.842514187
66,10.024699842,7.07119006300002,37.5558780719998,27.5407372080001,6.61147954400002,7.26791441199998,26.6614118580001,25.3665304860001
67,9.75076019899996,7.53765228399999,38.3451990889998,26.9016307009999,6.63657700700003,7.20803123000002,26.0827720709999,24.501086089
68,10.7938327209999,7.37037029200002,38.0113330089998,27.91961382,6.74050872700002,7.25080236700001,26.4365039659999,24.9041190989999
69,9.51810254099996,7.69484068600002,38.0063728670002,27.7065809650001,6.65100732600001,7.33741114399999,26.756232961,25.683475972
70,9.64097599499996,7.581271195,39.3599761959999,27.2134538610001,6.71912024599999,7.33166771600003,26.3820200519999,25.9860099509999
71,9.79039296400003,7.44601125700001,38.8803359809999,26.6598195070001,6.61133845500001,7.259293813,26.4014504449999,25.078343853
72,10.054791533,7.33984976700003,38.8528367909998,25.781527736,6.67873216200002,7.23806219299996,26.1537910279999,24.0788409950001
73,9.718916165,7.55344284700004,38.246370501,26.2187742010001,6.56103011900001,7.29075680200003,26.384499886,25.5136917360001
74,9.94298298199999,7.48342354900001,38.4422849900002,28.16075701,6.589657198,7.30427881000003,25.8625167370001,24.7631997410001
75,9.96280073499997,7.41974042599998,37.6811545649998,27.9457234699998,6.67330254299998,7.25417370299999,26.840102717,25.174816945
76,9.70643722900002,7.40180458600003,39.1674048939999,30.3098843960001,6.596813242,7.36533004600005,25.8661807349999,25.1906584830001
77,9.85875911899996,7.72513712299997,38.5715839569998,27.7881279329999,6.63737567499999,7.21690208500002,26.3756953520001,25.756407715
78,9.97803743700001,7.78374446999999,38.991571048,26.2670856039999,6.65661185599998,7.25214977899998,26.275528699,25.038900968
79,10.584697445,7.44803433200002,39.3600583580001,25.4722725289998,6.65355051100005,7.21782246700002,26.2277116549999,24.752234975
80,10.251742888,7.28498921100004,37.2698955709998,27.541092033,6.72698415900004,7.296741817,25.961549393,24.5499890399999
81,10.613261631,7.55337809499997,38.9770797159999,28.3751399090002,6.62375313500002,7.12572315199998,26.1773481419998,25.372226666
82,10.066647919,7.818194909,39.1917938739998,25.712630648,6.634818107,7.28665639400003,26.3644242639998,25.6795336499999
83,10.518405466,7.81930069600003,38.5960959059998,28.8066514819998,6.600162017,7.28441563299998,26.0165655269998,25.801610275
84,10.318505222,7.46255197699998,39.1419422580002,28.8182805609999,6.64582268100003,7.30827311300004,26.0734201949999,25.5076453090001
85,10.110366116,7.37083347600003,40.4593161620001,27.7523869759998,6.62420140300003,7.42381121599999,26.1667983860002,24.804485651
86,10.494473165,7.82027131100006,38.8952025620001,27.3245315839999,6.58671625800002,7.31120260700004,26.3292928360001,25.9198638090002
87,10.785734693,7.78705738899998,38.2131007070002,27.7326252950002,6.698952878,7.25130806599998,26.084549876,25.0066436030002
88,9.97973943,7.548725504,38.1789551510001,27.7174827230001,6.61190138799998,7.36647205099996,26.7183241930002,24.6949000939999
89,9.65871602300001,7.22173110999995,39.1233224950001,26.9885339540001,6.59970108699997,7.23494960000005,26.361576493,24.75396808
90,10.016728318,7.88867331100005,38.6484692160002,27.030625631,6.61105364000002,7.31023543900005,26.2499253820001,25.627715519
91,9.78353953999999,7.68991834899998,39.9570944369998,26.1787884119999,6.71958563800001,7.35303754400002,26.3492840049998,24.7145333630001
92,9.96459726800003,7.62517656299997,39.8374565109998,27.7795609700001,6.76175440199995,7.33135346300003,26.7218259360002,25.6318960819999
93,10.3380325529999,7.31902773599995,39.8877449460001,28.6049832150002,6.74692098499997,7.30083039299996,26.784672025,25.456933683
94,9.98153183800002,7.49545030100001,40.7532077860001,25.8779196119999,6.76384570100004,7.28285668499996,27.242631349,24.7052271289999
95,10.179252438,7.51560119600003,37.9461114290002,29.6403809560002,6.66447783700005,7.34806504699998,26.4108056579998,25.694198225
96,10.549104392,7.30863164000004,38.6830074989998,24.4819365769999,6.81146459499996,7.26788484500003,26.8787617600001,24.5371568390001
97,10.122192126,7.55725682599996,38.0220899850001,27.788353163,6.82874593400004,7.281978568,26.3700020209999,25.0463706209998
98,10.587533874,7.50979007399997,38.252634422,27.9596306610001,6.61801555800002,7.25445079500003,26.0973899209998,25.478291763
99,10.121091141,7.97317611000005,40.1819602330002,25.8494401419998,6.65939269600005,7.300141564,26.8052538970001,23.9451046529998
100,9.97182885799998,7.65553984899998,39.6840635620001,26.9381762490002,6.69327825799996,7.42385808300003,26.2945106970001,25.2257768330001
101,9.96534607000001,7.44935719800003,37.9368566080002,27.9428448570002,6.66309638899997,7.30876894599999,26.9002000619998,25.1718632420002
102,10.287725568,7.57106258299996,40.0443178999999,25.1524607319998,6.77975741199998,7.28670414099997,26.9582436569999,25.5207914050002
103,10.403093358,7.58326226099996,41.0720287180002,26.6508848059998,6.90667295799994,7.39282477200004,26.7161740249999,24.7397007059999
104,10.36640646,7.59706605999997,38.2000929780002,28.3566179519999,6.76870926900006,7.35268196499999,27.0622026619999,24.688348868
105,10.1734664720001,7.47156283200002,40.0952291449998,29.9924098209999,6.90668586499999,7.32175870799995,27.306964335,24.4507115020001
106,10.079305858,7.51426715299999,38.3016666200001,27.5962024239998,6.80193309699996,7.385738124,26.8968939249999,24.9212964990002
107,10.591266507,7.61768838800003,40.067681081,27.9480854799999,6.72084862199995,7.24941490799995,26.2985344469998,25.259088368
108,10.2030023740001,7.41041971100003,40.0143172739999,26.4277946749999,6.71567565299995,7.28850998899998,27.2556427999998,25.056501948
109,10.2466358940001,7.49480882600005,40.1095255290002,26.6849750350002,6.87026265600002,7.29258016799997,26.7151427650001,25.1182132039999
110,10.160840752,7.572622819,39.0513310340002,26.9251959899998,6.69142480200003,7.38234039400004,26.4477557380001,25.2241597970001
111,10.243561857,7.77975739299995,40.2616314770003,26.7832629989998,6.75263660500002,7.31129680499998,26.9605253350001,24.6927441890002
112,10.2171755710001,7.41691598,39.3935525659999,26.0962246469999,6.71396720999996,7.28385071399998,27.1141772020001,25.686111388
113,10.1732173339999,7.36165253599995,39.2148192639997,28.0999806720001,6.72420424100005,7.22740308499999,26.7335789640001,25.5879179180001
114,10.5431845989999,7.40672774300003,39.8504798940003,28.0360499230001,6.79865244999996,7.22405763500001,26.3778489890001,24.7394532359999
115,10.145510934,7.87487617299996,39.5746211989999,27.666512535,6.82233866499996,7.30112449499995,26.8625700409998,25.2104669390001
116,10.2238184099999,7.72620343999995,38.7451132019996,27.7450290629999,6.72739353199995,7.27893804799999,26.7931884700001,25.4801154050001
117,10.8414999879999,7.80074947699995,40.8625703739999,28.017580964,6.87149729500004,7.34008262099997,26.4765307020002,25.105578828
118,10.3352799690001,7.95365680999998,38.9939105989997,26.8389181279999,6.75313492199996,7.31179131099998,26.4102735209999,25.3772526439998
119,10.1060432889999,7.24075507400005,40.2047516900002,30.4550783179998,6.72019226500004,7.25896166400003,26.622308818,24.9234156309999
120,10.401512205,7.63761311899998,39.3969664890001,28.6390396490001,6.70843286000002,7.298739275,27.3960131120002,24.3568039249999
121,9.39722393300008,7.46483639899998,40.2583892559996,27.590917991,6.76307954499998,7.34831888199994,26.9698648250001,25.0703166580001
122,9.31145938100008,8.23382871800004,37.6408210150003,27.4520663180001,7.14422535799997,7.35375081899997,26.1312669819999,24.6158015440001
123,10.611663811,7.53762823800002,39.2604804820003,27.0129130830001,7.12741489200005,7.28189180300001,27.047122685,25.7105063469999
124,10.358161695,7.25229048000006,38.7705767779998,25.6082686300001,7.08315135800001,7.176688721,26.7212952300001,24.9153567769999
125,10.7989535199999,7.50228912900002,40.0450772610002,26.7340205119999,6.90261713200005,7.28683023999997,27.2862181780001,24.5042481410001
126,10.4255555350001,7.62553381600003,38.2071422299996,27.2190640570002,6.63961742100003,7.28830201200003,26.5262142910001,24.651114105
127,10.8415501219999,7.40698654000005,39.3095487029996,26.5211599559998,6.80870843100001,7.28912465300004,26.4033534710002,25.1851241949998
128,10.591753341,7.69622985199999,39.0700002940002,28.7038335850002,6.85507451399997,7.29347159899999,27.416502608,25.4528823659998
129,10.7642279920001,7.53342836399997,40.5615017030004,27.2701711589998,6.81994407599996,7.33388280199995,26.8999385719999,25.5747430050001
130,10.630066463,7.41423858099995,40.6884302139997,29.6025127040002,6.84434379300001,7.27930148600001,27.0430561060002,25.8365024589998
131,10.8558233910001,7.61393987500003,38.9399529009997,26.4004214470001,6.81337177299997,7.300571891,26.6178794050002,24.990065641
132,10.4258580579999,7.38463797400004,39.387145916,28.7224000669999,6.86934656400001,7.30634105199999,26.9254136310001,24.9918806579999
133,10.380385898,7.34796593600004,39.0906408479996,29.5939663660001,6.892196528,7.35168915400004,26.9896966319998,25.485210715
134,10.71976167,7.79785702699996,39.5104715090001,29.4279791150002,6.85740977299997,7.21900532300003,27.6381953989999,24.5435415880002
135,10.759676678,7.48824229399997,39.1128856160003,27.9116977039998,6.80181717200003,7.34304883000004,27.2196251619998,24.569911868
136,10.8249298129999,7.34717309400003,40.0744564480001,26.3149638549999,6.76501762400005,7.378862658,27.0303608489999,24.483993366
137,10.731442128,7.40622783899994,41.231402507,30.6848248699998,6.801997411,7.28868656700001,27.0322481510002,24.0948863150002
138,10.4454167599999,7.4947937039999,41.0354443839997,25.873921033,6.75739478699995,7.34833991200003,26.8560404310001,24.7806276259998
139,10.749453267,7.490184817,38.0946714689999,27.570171543,6.70112894399995,7.35233981399995,26.9993826139998,24.1861442600002
140,11.1514864799999,7.54688778400009,40.1398343239998,27.6939634669998,6.85544168399997,7.33401208700002,27.0266722440001,25.1739974769998
141,10.7721785379999,7.46888266299993,40.1178002919996,27.5074559609998,6.78730341000005,7.34897525700001,27.0652891509999,25.4853375399998
142,10.4685793599999,7.79306543999996,39.3186219380004,29.5537978500001,6.83887596199997,7.31335119500011,26.5213406879998,24.5184489859998
143,10.8480080849999,7.77073750999989,38.9360409339997,27.3647545959998,6.86903855000003,7.31930110400003,27.3681800879999,23.8284407169999
144,10.708327369,7.40944005100005,38.9905556260001,28.2758064089999,6.78660583700002,7.29928144299993,26.6651368620001,25.6079603650001
145,10.7119283120001,7.55641934599998,40.4256844620004,27.2062538639998,6.71515889199998,7.32329811099999,26.6689439470001,25.1173301210001
146,10.7791885209999,7.51890134299992,39.682162948,28.2993579539998,7.099293913,7.33299797800009,26.2796699219998,25.073276697
147,11.130507742,7.43676869699993,38.2525295779997,27.559583535,7.25562570900001,7.401484686,27.2018081639999,24.914976089
148,10.2537413770001,7.17926348299989,39.4330069010002,28.2353476849999,6.79260978800005,7.24761793700009,26.0354442070002,24.6315373940001
149,10.8752512850001,7.29802228700009,40.7614869449999,27.4220305289996,6.84926339200001,7.4165981860001,26.9288698599998,24.9323695839998
150,10.757484574,7.515687652,38.6021724760003,29.0517252950003,6.85095409500002,7.38684999799989,27.14140215,25.4998559689998
151,10.401869414,7.4888096520001,40.6390362470001,27.4458076929996,6.83717221100005,7.42339495600004,26.604251403,25.1858822740001
152,10.1967168389999,7.56168937899997,39.8153377520002,28.0889550310003,6.72978477499998,7.331788104,27.0765961659999,24.3471249270001
153,10.6811288189999,7.40400977900003,38.2789660130002,26.5536932710002,6.78821278500004,7.25581814099996,26.6113258189998,25.6079439059999
154,10.5628443579999,7.49714078900001,38.8622726140002,29.5089840179999,6.80919785100002,7.35550076000004,27.4226487559999,25.6420374019999
155,10.8510009940001,7.35502748099998,39.3651657119999,27.8580579939999,6.78601302199991,7.32785932000002,27.4612217809999,25.2644282820002
156,10.30884384,7.5631358149999,37.6991453500004,26.5928134639998,6.6575766389999,7.35045512300007,27.0517390059999,24.9370433959998
157,10.730607621,7.51980045799996,39.0226236500002,26.7383935409998,6.76540561299998,7.36454548100005,26.9904510639999,25.5582868629999
158,10.8857235099999,7.70816347599998,38.1133446650001,28.79239719,6.91708014300002,7.35087095800009,26.3979229979996,24.6112497479999
159,10.8951753890001,7.79742224500001,38.6664695099998,27.9326341850001,6.75720866200004,7.26876622600003,27.1483614279996,25.4244624900002
160,11.4717187890001,7.33527294300006,38.2167637949997,28.1344321420002,6.81831087599994,7.34262370900001,27.0657944630002,24.8108038710002
161,11.7984679670001,7.89852656099993,39.5405892019999,28.6065388770003,6.81847922399993,7.32320285199989,27.0035608389999,25.7708987030001
162,12.2228698280001,7.3622473800001,38.0313079019998,28.3763829030004,6.701286149,7.31325304500001,27.4471581389998,25.4264148789998
163,11.2017902539999,7.64830207299997,39.2321147299999,28.1758017100001,6.87679190099993,7.34610709499998,27.337885469,25.733751837
164,10.8512031759999,7.7163771349999,38.0054915709998,27.0437098660004,6.87012133300004,7.40306109099993,27.1700782460002,24.6527009000001
165,11.338660163,7.88028441400002,39.5576206810001,29.1393958119997,6.83939415899999,7.33445457199991,27.1587062500003,25.4996322200004
166,10.6576181319999,7.34245116900001,37.6564331290001,28.9020148090003,6.87857993900002,7.36877264200007,26.7301625119999,25.7132840570002
167,10.784928261,7.67471504300011,39.1448817219998,26.311961075,6.73206905100005,7.35545857900001,27.1173009280001,24.9547599569996
168,10.5099038210001,7.33910147799998,39.8726163009997,27.5433139839997,6.80176914399999,7.40017147799995,26.4738698629999,25.4964125070001
169,10.586215973,7.28468540600011,38.9037663509998,27.3035839240001,6.95048509000003,7.37504485999989,26.9785794030004,25.8469538179997
170,10.775693732,7.41849399800003,39.7488482879999,26.6688761519999,6.93512633,7.38588447999996,27.6577568499997,25.2230744999997
171,10.4453019370001,7.50930210899992,39.1224039010003,28.3793939349998,6.68703235499993,7.30894189900005,26.9638411599999,25.043133788
172,10.548754267,7.53441524799996,38.6598426580003,27.6962158309998,6.81853463399989,7.31908001300008,26.8340703140002,24.0771289679997
173,10.4328683680001,7.76904043700006,38.7385427190002,28.0481693129996,6.86545008500002,7.29759709299992,26.2042936119997,24.6516811029996
174,10.4284627290001,7.84132079400001,39.0930723780002,28.0571413580001,6.78772056699995,7.34989775700001,26.4523218679997,24.5679479029995
175,9.71042545199998,7.48360690499999,38.3463502220002,27.7241949939998,6.71251119399994,7.31416697000009,26.8193809470004,24.0941457890003
176,10.537161103,7.44958201100007,39.3252646620003,27.295233418,6.94229641800007,7.33983742000009,26.8216786579997,24.964960587
177,10.551114998,7.40300114299998,36.9034282940002,28.3316879670001,6.94884320400001,7.33066381000003,27.1010855719996,24.5537111670001
178,11.2360667620001,7.45977512800005,38.9612465760001,26.4658445429995,6.75266847900002,7.39578073999996,27.2173626390004,24.9560023599997
179,10.4616220949999,7.4244352149999,40.1679178670001,27.7515389090004,6.90803465299996,7.29951701599998,26.9006370699999,24.756390857
180,9.96706203500003,7.53898514299999,39.5169387630003,25.7948772709997,6.85492785499991,7.29157199299993,26.9300663140002,25.1261637090001
181,10.6892202219999,7.37199190199999,42.2393055069997,27.7155844560002,6.79851234800003,7.35779983499992,26.7906320129996,25.3859548119999
182,10.286296554,7.5089892819999,39.2340673810004,26.5133239480001,6.77602809399991,7.28443232299992,26.704883374,24.43558957
183,10.0419509799999,7.26728720999995,40.5351041619997,27.3483211370003,6.69915018799998,7.33543194799995,27.3954440699999,24.8944707190003
184,10.010513123,7.52858783600004,38.3292407879999,28.5440407019996,6.93044974700001,7.26561475099993,27.1479559709996,25.1227075420002
185,9.96532127599994,7.4673651380001,41.2185748230004,26.5335246269997,6.89218479700003,7.3638343560001,27.3640818439999,24.9440779039996
186,10.3522976490001,7.70055952200005,39.9872489230002,26.7361686040003,6.78779469300002,7.31230255600008,26.818265895,24.8102860709996
187,9.78779181899995,7.43551210700002,38.192343918,26.6962323170001,6.75551751400008,7.34786273000009,26.4870914909998,24.7000802789998
188,10.2353377060001,7.5448623069999,40.086017394,27.7298067519996,6.79609485300011,7.23164343899998,26.5244961529997,24.9443078260001
189,9.74635005599998,7.5457991610001,37.6669545619998,26.7924725639996,7.00844289299994,7.3514124379999,26.7964602230004,25.7202244529999
190,10.2331725060001,7.60839022599998,39.6450058829996,27.5489640739997,6.78335591099994,7.34277152300001,27.0337639110003,24.1480631519998
191,10.3363439069999,7.38526967899998,39.9623932120003,26.1980935089996,6.94418406099999,7.35975753899993,27.6139907630004,24.4500400090001
192,10.241449977,7.56722108100007,39.6272184669997,26.7385732700004,6.83975946100009,7.3229628250001,27.5583249809997,25.3173895330001
193,10.91536142,7.926652268,38.3119628539998,27.6690185790003,6.86515054999995,7.39433197099993,27.0650930829997,24.134570444
194,10.258727289,7.81167728300011,39.6545207910003,26.9147762880002,6.89629322900009,7.28108240400002,26.7548138660004,24.0620739260003
195,9.91947285099991,7.82911626200007,40.3119151379997,26.4538027400004,6.94485909700006,7.29280541999992,26.5179124739998,24.465371581
196,10.055961265,7.67010544499999,39.897653774,27.760223882,6.81225168500009,7.26656421600001,27.3191832989996,25.4964388540002
197,9.82579460900001,7.43873485900008,39.0047425920002,27.5457302200002,6.74321087199996,7.46854111099992,27.3940202350004,24.4627988470002
198,10.0012074910001,7.64747908499999,40.2271229159996,28.1206458349998,6.851501826,7.41098789600005,26.8337940700003,25.0075017749996
199,10.7101232760001,7.63405600999999,39.5535269390002,26.710673347,6.90126430200007,7.31151696000006,26.922414181,25.71829566
200,10.0738044459999,7.4974533919999,39.58776975,30.174520644,6.78761826599998,7.3840996670001,27.2241909909999,25.2786566710001
201,11.0940888709999,7.36009845900003,38.9821574269999,26.5810457750003,6.82445452699994,7.26804730100002,27.2851083200003,25.3877748949999
202,11.0351268429999,7.60594747000005,38.4974412769998,30.5443184559999,6.74449735300004,7.47037653300004,26.9405394579999,24.8456730879998
203,10.9142030510002,7.4449731279999,39.40524,28.2355746849998,6.88971325700004,7.41052236399992,26.7018008819996,24.5638180730002
204,10.6659732490002,7.53478662499992,39.5371159349997,29.2367266419997,6.83242409400009,7.32067381299998,27.5038641880001,24.8579780930004
205,10.4243851199999,7.52592071999993,40.0381153939998,27.2128441189998,6.80523224100011,7.29380042399998,27.5048218729999,24.6468542989996
206,10.3228266699998,7.34947516600005,37.6884990210001,27.9635218370004,6.84940060100007,7.39028977199996,26.9541154529998,24.5231506279997
207,10.502808488,7.74943858799998,39.3476447290004,28.1878362930001,6.87067303100002,7.31462199799989,26.8807067529997,24.3653759319996
208,10.6766473580001,7.48580921899998,41.8140134380001,26.2617958740002,6.8055467050001,7.60817683799996,27.5429007809998,24.6276839820002
209,10.5235474770002,7.43724592300009,40.0667363889997,26.7724926319997,6.82941692400004,7.39241399100001,27.2432750039998,25.7764421419997
210,10.8442304300002,7.3251381120001,40.3304349870004,28.2304032869997,6.8356681759999,7.29773934500008,26.3219974630001,25.0341169960002
211,10.958754881,7.66503680699998,40.6721300230001,27.5863846920001,6.76867318199993,7.38575283499995,26.9668620040002,25.3335869120001
212,10.583756772,7.66105992200005,40.0859191729996,27.698458928,6.82852979900008,7.37137316600001,26.6237459510003,24.6539188999996
213,11.0871497070002,7.46856475100003,40.1847794640007,28.4262632330001,6.7495723699999,7.251266945,27.5297805669998,24.6254328639998
214,10.6349838790002,7.44668406000005,40.4644122259997,27.987184998,6.88822855900003,7.33478453900011,27.6911009470005,24.9057770090003
215,10.5788881879998,7.45547378400011,39.8888226630006,27.5686978579997,6.82254949999992,7.41830714599996,27.8748270819997,24.2503773560002
216,10.6483594209999,7.37957294100011,40.0402926620009,26.1630652439999,6.88841683600003,7.31455386900006,27.0138791440004,25.1551166290001
217,10.2082498979998,7.54119152399994,38.9730033899996,26.3739148920004,6.72028284099997,7.35580487700008,27.3921072570001,24.8860643870003
218,10.568213602,7.73404492999998,40.2946233950006,26.3241560050001,6.75623693800003,7.29929878400003,27.29811926,25.2364826579997
219,10.514491891,7.44427497299989,40.0661898380004,28.4328757470003,6.80158859199992,7.31546978699998,27.1734415279998,24.1909885779996
220,10.719234869,7.46840628700011,40.3192628209999,27.8805194140004,6.94870494199995,7.38735978199998,27.1779984550003,24.9318633499997
221,10.4547675700001,7.99977136699999,38.9645298209998,28.1282084149998,6.90567959100008,7.39331523500005,27.1210070670004,25.4348987889998
222,10.2107509560001,7.75026150600002,40.3576400620004,27.3076330929998,6.96454648899999,7.27738564099991,27.0048823959996,24.7169358069996
223,10.1679076569999,7.5288940769999,40.5304961919992,26.6026929609998,6.79808040300009,7.30816223600004,27.13090698,25.5067507739996
224,10.632059734,7.42474693999998,40.8888196650005,25.4622559469999,6.8911185500001,7.33436151699993,27.1176588899998,24.234711651
225,10.5384314029998,7.41217555899993,39.8043936499998,28.2907039479996,6.81476351900005,7.39742725099995,26.9285573719999,25.5306977849996
226,10.8622719149998,7.49492757600001,40.0593200780004,27.3154658920002,6.78718931200001,7.34807673699993,26.6602980560001,25.2765895639996
227,10.4541686920002,7.64342466399989,38.65550979,26.3694563839999,6.7879905100001,7.388851897,26.771958882,24.3400689310001
228,10.576474471,7.3737233710001,39.6356222449995,29.6619823199999,6.82689528700007,7.36155605599993,26.7110052910002,25.2303387350003
229,10.446787116,7.85588670600009,39.7815015560009,26.4580265739996,6.84309048399996,7.27923907500008,27.2230279149999,25.414706949
230,11.167803067,7.51982504300008,39.4570953080001,25.821089688,6.73390030900009,7.43637217700007,26.9620847799997,25.2957569379996
231,10.759377114,7.43924393499992,40.9485672280007,29.126417343,6.85442172600006,7.28856404299995,27.496305007,25.5850054780003
232,10.7575759880001,7.83735295299994,40.7266162439992,27.3386702309999,6.86898093700006,7.312265454,27.4006028490003,24.8774119930004
233,10.8441289970001,7.742384851,40.7524314519997,29.3913974269999,6.87485540900002,7.37686418399994,27.3170306009997,24.7242597539998
234,10.934539588,7.46221678000006,40.0319256050007,28.0796342109998,6.79857866099996,7.26100756599999,26.8880522520003,24.6741119150001
235,10.5696268309998,7.33202406600003,39.6490428550005,28.1210802369997,6.79750763800007,7.42051562799998,26.8521868790003,24.5931032489998
236,10.3830459300002,7.77593840600002,40.5003652859996,26.9068795200001,6.739444263,7.44012259400006,26.6571637930001,24.1378041939997
237,10.5205195550002,7.68410911799992,39.7257026490006,26.0136822650002,6.78760951100003,7.26763609399995,27.5794156299999,23.9688533139997
238,10.5793829089998,7.44631913900002,39.3442213079998,28.5073822599998,6.87073746600004,7.39336056699995,27.2467819559997,23.8468305819997
239,10.9150120569998,7.47613071799992,39.2695148469993,29.3997793520002,6.72923491999995,7.31626818700011,27.9978485370002,24.8684351049997
240,10.6828574199999,7.63800979100006,38.2939914769995,26.0388538540001,6.92066478400011,7.31502028999989,26.8995449510003,24.8210895989996
241,10.4966313199998,7.55613117000007,39.8274197459996,27.3373869019997,6.92179074599994,7.35817217099998,26.3945512959999,25.151775503
242,10.9270346590001,7.72478363000005,40.1161539759996,27.4567872919997,6.8087549899999,7.37312096999995,27.1713067970004,24.2169320949997
243,10.5948348699999,7.52094700199996,40.63029112,26.676845643,6.89960007700006,7.37851162199991,27.6821041590001,25.2779466310003
244,10.8919822759999,7.62636188400006,39.8422389959997,26.8620791829999,6.67591601899994,7.36921090300007,27.4594626979997,24.578896217
245,10.4878830779999,7.48647024599995,40.1540844800002,29.5734152499999,6.85309841100002,7.33251930000006,27.1451622659997,24.338224694
246,10.264121529,7.71693800000003,40.1087080029993,28.0967182530003,6.82289405999995,7.3729394070001,26.3377579759999,25.3873568569998
247,10.6999404140001,7.68890923100003,40.0171428720005,29.0478690919999,6.77393964699991,7.37417517199992,27.3322040780004,24.2331488740001
248,10.569754186,7.30182232400011,40.1778733369993,26.2374729610001,6.73774045999994,7.27358316300001,26.6024766190003,25.1177185059996
249,11.0344809150001,7.40237155499995,41.1182694649997,26.6133771329996,6.9996866460001,7.34179701800008,26.6349688609998,24.7117469759996
250,10.4805774380002,7.39462030899995,39.0799837220002,26.5907072520004,6.94772688500007,7.43141997499993,27.0849460999998,23.8285788450003


==> figs/Exp2Simulated_1.00_1.16_rad_3.00/ResultsSimulatedSNR.csv <==
Iterations,LiS_SNR256GridsBicubic,LiS_SNR256GridsNearest,Helmholtz_SNR256GridsBicubic,Helmholtz_SNR256GridsNearest,LiS_SNR512GridsBicubic,LiS_SNR512GridsNearest,Helmholtz_SNR512GridsBicubic,Helmholtz_SNR512GridsNearest
0,18.6184216695774,18.6184216695774,18.6184216695774,18.6184216695774,18.6184216695774,18.6184216695774,18.6184216695774,18.6184216695774
1,18.6195093427186,18.619512389282,18.6187373693078,18.618739107825,18.6203628786711,18.6203643041223,18.6188281705676,18.6188287274955
2,18.6199972402186,18.6200030584102,18.6187646267377,18.6187679921236,18.6213084260234,18.621311096175,18.6188278663817,18.6188289268171
3,18.6207941616402,18.6208038749813,18.6189899324115,18.6189945431738,18.6229770004292,18.6229814346363,18.6190208478164,18.6190222725759
4,18.6230172174323,18.623031981994,18.6197520232642,18.6197596086393,18.6277892326333,18.6277959895046,18.6199138834472,18.6199162641436
5,18.6258046732395,18.6258265560744,18.6201550344617,18.6201673399222,18.6346554443985,18.6346655378295,18.62025679791,18.6202606297798
6,18.6286903210343,18.6287211289699,18.6200944597644,18.6201126513237,18.6434564576356,18.6434708724636,18.6196475551722,18.6196535823088
7,18.6318902804551,18.6319333134172,18.6200715002192,18.6200985928434,18.6573974827707,18.6574173362037,18.6192783423876,18.6192872541176
8,18.6349258610785,18.6349832914589,18.6196559906378,18.6196927515877,18.6798406647725,18.6798662188535,18.6178319173259,18.617844555823
9,18.6393440024092,18.6394175917177,18.618826758332,18.6188749097365,18.7310173592849,18.7310479233899,18.6168416896541,18.6168588739491
10,18.6464909571575,18.6465832230268,18.6185332020977,18.6185962971826,18.8453965308344,18.8454307382626,18.6207271158545,18.6207495594861
11,18.6565883642944,18.6567013258177,18.6189202013959,18.6190012844258,19.0855142076567,19.0855493989984,18.6391448256842,18.639172641206
12,18.6706127781456,18.6707478540789,18.6194886324854,18.619590740107,19.5724626712013,19.5724971678884,18.6862212815048,18.6862542414711
13,18.6925990382064,18.6927567524899,18.6232454676906,18.6233709382255,20.4714644678434,20.4714983047611,18.7964001719486,18.7964371197354
14,18.7324860053066,18.7326642922144,18.6361151929065,18.6362638976735,21.6005782998272,21.6006098074516,19.0321639743101,19.0322035898529
15,18.8050374925339,18.8052321387243,18.6698555645255,18.6700246768233,22.5950938946092,22.5951182545963,19.450211855952,19.4502536823727
16,18.9300217497263,18.9302277306925,18.7429389900496,18.7431239437493,23.6141733458202,23.6141860457601,20.0680839117136,20.0681286616556
17,19.1387977109589,19.1390108843812,18.8831309712872,18.8833261053787,24.6374893131441,24.6374830740263,20.8557005498812,20.8557487036714
18,19.4763730846801,19.4765912734867,19.1288789510441,19.129079027516,25.4406190687705,25.440585746668,21.7663882104249,21.7664375033727
19,20.0333091602178,20.03353715797,19.5764881734646,19.5766972465374,25.8395108473756,25.8394389780411,22.5593385537285,22.5593847825577
20,20.7938570167173,20.7940943941529,20.2860016516356,20.286220541498,25.9967014535241,25.9965820674486,23.2840336442939,23.2840731823086
21,21.5613356398367,21.5615767479934,21.1510301434936,21.1512573385081,26.0876596765091,26.0874825537403,24.0967897662555,24.0968088808224
22,22.2660609043858,22.2662996935648,21.9828541266367,21.9830815262386,26.1568293555431,26.1565826939234,24.8263935362056,24.8263866013231
23,23.0486652389307,23.0489057918045,22.8101805558633,22.8103967681699,26.1721109413815,26.1717960412688,25.2086135174634,25.2085766685581
24,23.9694972762792,23.9697419695863,23.736408417871,23.7366004989408,26.1563629248375,26.1559869731845,25.326683717068,25.3266045345196
25,24.9114620596432,24.9117118547455,24.7316363453212,24.7317423166995,26.1719283670199,26.1714938042681,25.3391479249177,25.339012542305
26,25.5902964358969,25.5905045402641,25.5379239867254,25.5379210588675,26.2860430457893,26.2855480803233,25.3119801657782,25.311788781681
27,25.9432028291715,25.9433185657642,25.9758995198163,25.9757221131932,26.516734844769,26.5161725844609,25.2866890224696,25.2864431208389
28,26.0739002990963,26.0738661145426,26.1036585401798,26.103263879014,26.7775012135494,26.7768714059682,25.2507975794178,25.2504989724483
29,26.0982374667237,26.098004403576,26.0817954310409,26.0811396405215,27.0047884378998,27.0040971630324,25.2344709942427,25.2341224064042
30,26.0751742889198,26.0747282603717,26.0158227316242,26.0148949495546,27.1914070316999,27.190661023757,25.2527098648741,25.2523109911559
31,26.0342256943665,26.0335710411838,25.935821925718,25.93465051909,27.3385765242354,27.337784984145,25.3299471619437,25.3294980969539
32,25.9967046233409,25.9958427165912,25.8749163260764,25.8735095993676,27.479631415621,27.4787961992327,25.4656305258466,25.4651307450799
33,25.9710261083329,25.9699552911204,25.8370565702762,25.8354420128066,27.6302501198731,27.6293678128023,25.6278595459303,25.6273150878956
34,25.9517978907797,25.9505259418715,25.8227121686744,25.8208924210236,27.7754362767386,27.7745076322158,25.7941828776262,25.7935987354382
35,25.9389908279332,25.9375395674823,25.8298639077994,25.8278579354432,27.9191826041069,27.9182109902213,25.9498005174581,25.9491825243479
36,25.9430832351172,25.941463728209,25.8660122377,25.8638287854526,28.0722960038961,28.0712832147622,26.094719321807,26.0940728794412
37,25.9702736472028,25.9684997402291,25.9336549010594,25.9313032658384,28.2310301741618,28.2299797724604,26.2355786541722,26.2349056192711
38,26.0320814265558,26.0301556663539,26.0375774832474,26.0350565966903,28.4036518274823,28.402561285562,26.378338141348,26.3776379845368
39,26.128964651617,26.1268804292314,26.1678167245731,26.1651226868462,28.5866955075487,28.58556390519,26.5239675583534,26.523237411063
40,26.2523379054896,26.2500921824452,26.3141458375006,26.3112747769977,28.768722416031,28.7675498563754,26.6801138219965,26.6793524639781
41,26.3835286996461,26.3811172626641,26.4584833507266,26.4554479168906,28.9434229809178,28.9422102156075,26.8487903572996,26.847995004976
42,26.5136413699724,26.5110695798183,26.5951378765881,26.5919532302683,29.1134985297593,29.1122459116042,27.0200199636168,27.0191893481958
43,26.6376289017433,26.6349137667916,26.7255911723327,26.7222648884382,29.2812872875299,29.2799951963292,27.1916635148625,27.1907986594535
44,26.7552237598533,26.7523752448061,26.8531913704625,26.8497317885265,29.4510691893951,29.4497361708028,27.3629487091798,27.3620557422927
45,26.8707126130056,26.867731215202,26.9822796607101,26.9786857820084,29.6179066987981,29.616531799356,27.5323594896851,27.5314417815679
46,26.9849040531088,26.9817778346788,27.1109833872386,27.1072518507949,29.7785231885492,29.7771040033946,27.7007043430372,27.6997630587838
47,27.1007409022987,27.0974586015358,27.2386188725222,27.2347438762438,29.9339786406265,29.9325112052653,27.8656560070992,27.8646915792068
48,27.2193685863095,27.2159227105312,27.3659859352908,27.3619626276153,30.0859170139419,30.0843966924635,28.0273043781472,28.0263147073547
49,27.3421430949978,27.3385283609603,27.497569919357,27.493394244947,30.2365045338496,30.2349267080634,28.1892063881002,28.1881899650367
50,27.4722772105394,27.4684855053212,27.6330152114509,27.6286829039882,30.3876330276661,30.3859951362782,28.3511815946508,28.3501358597556
51,27.6054464348851,27.6014724413927,27.7705170609617,27.7660230813028,30.5367443703676,30.5350449261464,28.5118259152748,28.5107487195693
52,27.7358567687709,27.7317023346698,27.9042301364419,27.8995753343678,30.6817169893214,30.6799571687732,28.6715731946737,28.6704610855888
53,27.8647431379662,27.860410010415,28.0335674311162,28.0287519667713,30.822206249283,30.8203876251091,28.829081308643,28.8279324657661
54,27.9942946977886,27.989780849608,28.1596613607468,28.1546843373703,30.9595392185691,30.9576608299039,28.9827738477005,28.9815867012305
55,28.1266059119906,28.1219108541937,28.2851275421446,28.2799850976034,31.0970866986633,31.0951466215983,29.1344290009949,29.1332021390056
56,28.2609987676766,28.2561222850612,28.4117586630647,28.4064431137931,31.2338053216268,31.2318008901901,29.2835942740586,29.2823268951365
57,28.3976306353048,28.3925746140152,28.540381746142,28.5348844879859,31.3682667809148,31.3661963263694,29.4292740479048,29.4279655301557
58,28.5344209384403,28.5291881939429,28.6685660267838,28.6628804055516,31.4991323093583,31.4969951960066,29.5739675268849,29.5726153357165
59,28.6722873901734,28.6668794735538,28.7981547749556,28.7922750106281,31.6261693070165,31.6239663635036,29.7162526150513,29.7148567227089
60,28.8086939943937,28.8031141592181,28.925586938565,28.9195084738889,31.75345914775,31.7511875615175,29.8562088618121,29.8547686712122
61,28.9451384869327,28.9393820291724,29.0533806064809,29.0470984042339,31.879240717885,31.8768970326974,29.9928101903941,29.9913255316529
62,29.0807945524159,29.0748541249587,29.1833211288463,29.1768256566322,32.0033677150394,32.0009488229376,30.1263448898363,30.1248147197938
63,29.214120669961,29.2079944664681,29.3134170353906,29.306706224873,32.1250259699287,32.1225291760681,30.2580652875804,30.2564885180448
64,29.3443731039383,29.3380554275341,29.4428342777532,29.4359010217812,32.2428509125059,32.2402744643966,30.388456413812,30.3868312277337
65,29.4710045458664,29.4644925272674,29.5706138746271,29.5634529492485,32.3561278772578,32.35347174194,30.5178107883501,30.516136588532
66,29.5927741334468,29.5860678306845,29.6963736445301,29.688979204419,32.4676784181219,32.4649406626403,30.6457537521071,30.6440289650264
67,29.7115513673551,29.7046512414723,29.8223679058383,29.8147298885872,32.5774260432608,32.5746039342317,30.771612105428,30.7698341609055
68,29.8280163917812,29.8209216351737,29.9499393036079,29.9420427699247,32.6838121033267,32.6809039196842,30.8963531200059,30.8945186893815
69,29.9419832062696,29.9346905085137,30.0772788350883,30.0691101943314,32.7870123479571,32.7840166556921,31.0197761509388,31.0178829563857
70,30.0535097768402,30.0460180924564,30.2035443884058,30.1950969981978,32.886203914269,32.8831223284006,31.1410900452321,31.1391362935342
71,30.1624591218025,30.1547691396067,30.3278869760735,30.3191549613266,32.9813859501864,32.9782204319285,31.2614121879737,31.2593950069806
72,30.2698520768282,30.2619618212374,30.4514489675929,30.4424206897465,33.0734350348359,33.0701869469393,31.3803049006924,31.3782211088134
73,30.3754653934947,30.3673755921674,30.5743193071418,30.5649858940281,33.1629140595113,33.1595819955914,31.4973013326538,31.4951502380479
74,30.4802265699431,30.4719331238861,30.6965528048838,30.6869073706514,33.2488407998597,33.2454233869993,31.6127566674237,31.6105356224879
75,30.5844304591386,30.5759263742278,30.8167963294755,30.8068344058001,33.3314554230537,33.3279507461885,31.727024531353,31.7247307448849
76,30.6865157700828,30.6778001187287,30.9341212475007,30.9238407638085,33.4096385316542,33.4060473396675,31.8383902742899,31.8360215614138
77,30.7869776449665,30.7780449585436,31.0490711638084,31.0384670235619,33.4850503963294,33.4813727515038,31.9479827705997,31.94553592458
78,30.8853296067459,30.8761716724765,31.1624686830475,31.151538417586,33.5566391737399,33.5528763951942,32.055911076464,32.0533821761485
79,30.9825996150186,30.9732056007487,31.2746222898982,31.26336143237,33.6253485597573,33.621500691271,32.1623270234396,32.1597138197344
80,31.0787961138298,31.0691584277436,31.3851158968643,31.373522108154,33.6914077646905,33.6874740903214,32.2667328752176,32.2640353632667
81,31.1736404513846,31.1637528009721,31.4934360014362,31.4815066416191,33.7548758944437,33.7508564011024,32.3700869926515,32.3673028453538
82,31.2664327454057,31.256294403348,31.5997484081229,31.5874800412746,33.815124602025,33.8110209931349,32.4704872482702,32.4676151916621
83,31.3576059365581,31.347216444218,31.7044054155916,31.6917926677303,33.8727927829292,33.8686058067991,32.5693556888452,32.5663950759126
84,31.4474795902371,31.4368395246375,31.8076088521813,31.7946494410731,33.9278271682089,33.9235590062981,32.6665657741256,32.663512281988
85,31.5365418737477,31.5256517516346,31.909430925509,31.8961228935346,33.9808772386544,33.9765304004442,32.762298304803,32.7591509743055
86,31.6251933029012,31.614053108439,32.0092175816898,31.9955609318559,34.0323908186763,34.0279659821537,32.8561713658111,32.8529319279378
87,31.7132530485562,31.7018646096812,32.1072069846741,32.0931918698669,34.0819837283496,34.0774805969027,32.9480970482783,32.9447653743988
88,31.799785626522,31.7881481345375,32.2030911623474,32.1887088359127,34.1292705819863,34.1246895575872,33.0372167726193,33.0337926538971
89,31.8849005382435,31.8730112117238,32.297488009073,32.2827334183812,34.1750036521545,34.1703435102201,33.1246759543923,33.1211579392536
90,31.9683519990603,31.9562093959623,32.3901985855672,32.3750743617311,34.2191495847727,34.2144094465853,33.2104846642067,33.2068712618735
91,32.0507049090089,32.0383039772135,32.4809968864822,32.4655009992204,34.2626274163913,34.2578059710536,33.2949413033954,33.291231123135
92,32.1322688007476,32.1196008394368,32.5692856994323,32.5534167386156,34.3051609265638,34.3002575472884,33.3776238247878,33.3738150438585
93,32.212428330619,32.19948490793,32.6555962593176,32.6393504413781,34.3465016586526,34.3415159473829,33.4579485888789,33.4540403243517
94,32.2903783879528,32.2771526137738,32.7393784127339,32.7227578610857,34.3862059929926,34.3811394081414,33.5360034750106,33.5319956342429
95,32.3666728525199,32.3531573354553,32.8210782713135,32.804086895467,34.4256346390244,34.4204874414264,33.6126665915399,33.6085568336435
96,32.4407056447736,32.4268972609069,32.9002323385042,32.8828738921926,34.4637007292129,34.4584745966133,33.687671274174,33.6834574484294
97,32.5127288749308,32.4986237233839,32.9771614785367,32.9594391035517,34.5012463286569,34.4959421417553,33.7610307852708,33.7567127594286
98,32.5831817654179,32.5687759902754,33.0514283613717,33.0333388801343,34.5386193852766,34.5332369559959,33.8327440093547,33.82832201634
99,32.6511706708566,32.6364649980831,33.1227577885265,33.104303890406,34.5751907182719,34.5697304283412,33.9021031287125,33.8975781007177
100,32.7171232645097,32.7021186213868,33.1914196327533,33.1726037505394,34.6109259676345,34.6053888088396,33.9694935755095,33.9648657146722
101,32.7808354837474,32.7655333552562,33.2575029877528,33.2383285370294,34.646215185515,34.6406008337052,34.03522312373,34.0304922178936
102,32.8424771383437,32.8268766341258,33.3210972386065,33.3015683830249,34.6804742893378,34.6747829188817,34.0991250867863,34.0942922719606
103,32.9020008591875,32.8861058025927,33.3822455742496,33.362365800193,34.714259158461,34.7084903500926,34.1608694819358,34.1559361093025
104,32.9601623553759,32.9439692856835,33.4409615101961,33.4207336243252,34.7482344753471,34.7423856852788,34.2213302940765,34.2162966923277
105,33.0165041896004,33.0000127189636,33.4969571469735,33.4763934669794,34.7815085919485,34.7755794656128,34.2795879491533,34.2744548892749
106,33.0712682778716,33.0544805216886,33.5511666242925,33.5302728745407,34.8143762854056,34.8083660277353,34.3364662659107,34.3312323704609
107,33.1239062868423,33.1068276456137,33.6034596856083,33.5822433975152,34.8467020846827,34.8406116783501,34.3917053246179,34.3863697946899
108,33.174899294549,33.1575328086706,33.6539525588534,33.6324203665919,34.8785646711319,34.872395980424,34.4453855033027,34.439949455383
109,33.2240749156934,33.2064222796706,33.7023789425701,33.6805356076199,34.9099932622468,34.9037473539512,34.4972335995724,34.4916970355468
110,33.2720417425036,33.2541008725984,33.7488112959792,33.7266660731266,34.9415141420825,34.9351897561585,34.5482788924271,34.5426407210719
111,33.3182666059812,33.3000403885152,33.7932658654954,33.77083007014,34.9722428232229,34.9658398525687,34.5975343014089,34.5917944244436
112,33.363174455726,33.3446621183936,33.8364735632084,33.8137566144837,35.0031465051348,34.9966633591949,34.6459611044119,34.6401191156213
113,33.4060705461166,33.3872786772967,33.8781501700271,33.855159158868,35.0333001308277,35.0267347793525,34.6927898015744,34.686847042383
114,33.447430613037,33.4283644679312,33.9184549584546,33.8951941706665,35.062700019632,35.0560510104883,34.7384129009407,34.7323700158454
115,33.4871122883364,33.4677751235162,33.9571169956893,33.9335923772615,35.0917882590898,35.0850550491145,34.783047807708,34.7769056140865
116,33.5258835429517,33.5062744332179,33.9943524695957,33.9705689045171,35.1212555514545,35.1144339938881,34.8272927534047,34.8210520831563
117,33.5630629338323,33.5431864988644,34.0301745602325,34.0061360019106,35.1502501663232,35.1433377278795,34.8708447161826,34.8645084710709
118,33.5989648154652,33.5788252847396,34.0649544196769,34.0406647952558,35.1790346765444,35.1720314421285,34.913602281129,34.9071713323865
119,33.6333558714755,33.612958400412,34.0986962780314,34.0741613201869,35.2071972897824,35.2001049087991,34.9551866814394,34.9486604032877
120,33.6667144125962,33.646065252782,34.131370771829,34.1065978633019,35.2346738088194,35.2274958616613,34.9957515686023,34.9891301090767
121,33.6989777854192,33.6780823712492,34.1628909841709,34.1378864731495,35.2619782648462,35.2547161945156,35.0358199918371,35.0291013674488
122,33.7304283972213,33.7092905675637,34.1933520016715,34.1681228352299,35.2893168154011,35.2819717137011,35.0754932682066,35.0686752692913
123,33.7605954387423,33.73922059196,34.2227879478882,34.1973394150361,35.3160922943402,35.3086647065887,35.1146640495616,35.1077448129426
124,33.7899749484084,33.7683638566353,34.2517390978646,34.2260715438129,35.3428198713939,35.3353094773542,35.1533901910623,35.1463678372699
125,33.8183204399537,33.7964761092237,34.2801559493154,34.2542666023018,35.3684863562214,35.3608939058323,35.1912366356733,35.1841123828886
126,33.8462144881635,33.8241370715213,34.3077570167238,34.2816460546138,35.3939517691961,35.3862760482318,35.2281735645272,35.2209476484883
127,33.8734504781218,33.8511418964243,34.3346239707031,34.3082874374523,35.4191187817466,35.4113573341877,35.2648114453286,35.257485131083
128,33.9000118674082,33.8774745772566,34.3605822330071,34.3340179944279,35.4440982725587,35.4362479994111,35.3012069925211,35.2937818543066
129,33.9253940810309,33.9026333896051,34.3857035150672,34.3589064322638,35.4684330238359,35.4604906604195,35.3370276706401,35.329505843954
130,33.9506713453963,33.9276871590414,34.4101444295746,34.3831090035535,35.4930767235645,35.4850371243444,35.3725849310133,35.3649685929658
131,33.9752479761059,33.9520422946441,34.433871933431,34.4065945268274,35.5165686608507,35.5084337786344,35.4072627649861,35.399553308383
132,33.9995230742312,33.9760973200904,34.456815605271,34.4292965897364,35.539413350647,35.5311847893366,35.4409334711627,35.4331309159101
133,34.0235400786735,33.9998932975175,34.4793416856962,34.4515804166352,35.5623589516759,35.5540354360097,35.4745516817058,35.4666534202852
134,34.0468515870412,34.0229879383237,34.5011083858895,34.4731110333154,35.5852153161372,35.5767977995591,35.5081913412178,35.5001941511141
135,34.0695788712797,34.0455027362507,34.5224656547331,34.4942369788824,35.6078708757452,35.5993581280224,35.5414023912337,35.5333035434807
136,34.0922295644069,34.0679410938703,34.543239508924,34.5147872920543,35.6303682830776,35.6217593964934,35.5741936964643,35.5659910443414
137,34.1145610398937,34.0900619243307,34.5633516815834,34.534685541772,35.6521517804636,35.6434473729648,35.6061651603613,35.5978559380785
138,34.1365567948086,34.1118500359372,34.5824930132787,34.5536226662399,35.6733524220929,35.664552927724,35.6369789974909,35.6285627272514
139,34.1585118945351,34.1335958023618,34.6011423832798,34.5720740962683,35.6949919657839,35.6860946650541,35.6675845767015,35.6590592444328
140,34.1799297636302,34.1548085445909,34.6191598514404,34.5899016012341,35.7165519343153,35.7075547311687,35.697797554372,35.6891613555377
141,34.2012475316054,34.1759234508031,34.6368562806584,34.6074164201368,35.7379230724896,35.7288238294218,35.727677263746,35.71893033451
142,34.2223275613393,34.1968047569013,34.653970075862,34.6243584381748,35.7590688247394,35.7498661808932,35.7571307926866,35.7482703425967
143,34.2434240905248,34.2177036554282,34.6707702512794,34.6409901727163,35.7801775791127,35.7708725353254,35.7860361264374,35.7770591225852
144,34.2644344890167,34.2385176839578,34.6868748274385,34.6569306030315,35.800802725666,35.7913960332538,35.8140926555375,35.8049961353926
145,34.2853883375989,34.2592751626754,34.7027029996912,34.6725960043563,35.8216487170559,35.8121394291211,35.8417795230516,35.8325602626915
146,34.3058419296975,34.2795373993837,34.7179944739724,34.6877297777806,35.8423920062668,35.8327796848243,35.868912810329,35.8595677261535
147,34.326481019333,34.2999856512755,34.7330901578604,34.7026702301416,35.8633844518712,35.8536669285902,35.8962654153485,35.8867914285861
148,34.3470290808241,34.3203454807627,34.7477816403783,34.7172081208804,35.8839787727292,35.8741557790085,35.9231698885392,35.9135652615767
149,34.3675211764082,34.3406531420336,34.7622635594545,34.7315384081742,35.9042727488743,35.8943429730973,35.9494429267585,35.9397067954555
150,34.387985818851,34.3609362561135,34.7763590410181,34.7454861691652,35.9242351504285,35.9141989148446,35.9751165020969,35.9652474514738
151,34.4085471271651,34.3813187364178,34.7906198475227,34.7595988028205,35.9446789216541,35.9345330662233,36.000731074585,35.9907266701723
152,34.4287806266855,34.4013786136894,34.8046698293551,34.7735019493545,35.9650722218197,35.9548132934257,36.026261938468,36.0161189463684
153,34.4491591150559,34.4215838690294,34.818479756702,34.7871668129182,35.9853813599598,35.9750080435956,36.0521304177006,36.0418453747787
154,34.4695212560188,34.441772672232,34.8320028458824,34.8005440990842,36.0052642098706,35.9947755213742,36.0775501341606,36.0671226110201
155,34.4898025287919,34.4618825892109,34.8452328426679,34.8136297460217,36.024931563036,36.0143259084458,36.1023004300127,36.0917317532367
156,34.5100496001368,34.4819561472762,34.8582788882815,34.8265318550815,36.0443292592386,36.0336053060125,36.1264493873224,36.1157395292575
157,34.5303924424437,34.5021209230938,34.8716567515583,34.8397615195864,36.0641242965431,36.0532793230948,36.1505369004698,36.1396844988373
158,34.5504199542523,34.5219681706747,34.8849687370878,34.8529222820084,36.0836671788471,36.0727000086578,36.1744982460787,36.163501772521
159,34.5706896844781,34.5420498943288,34.8982676980586,34.8660688372701,36.1033540180375,36.0922627913296,36.1990996420097,36.1879555363536
160,34.5906584298713,34.5618271280591,34.9114207600574,34.8790680036629,36.1224667092718,36.1112527073937,36.223381060999,36.2120877650863
161,34.6106719558011,34.5816433708896,34.9245052064432,34.8919999901987,36.141580928778,36.1302444998472,36.2470201052342,36.2355781432621
162,34.6306172121835,34.6013854943989,34.9378294908789,34.9051680225927,36.160399974968,36.1489419486037,36.2701752058743,36.2585834427917
163,34.6506037721511,34.6211631821043,34.95123259555,34.9184104529673,36.1792349595033,36.167655207512,36.2931279736607,36.2813853276006
164,34.6700509612563,34.6404013205926,34.9644690017074,34.9314823993608,36.1978376035875,36.1861356854814,36.3158862813965,36.3039914637194
165,34.6897230014647,34.6598572229538,34.9775497240756,34.944395565247,36.2168088241427,36.2049837241776,36.3393586187341,36.3273062251734
166,34.7089039278547,34.6788206168989,34.9903339927263,34.9570071344454,36.2349523680398,36.223006252963,36.3623369230665,36.3501259446589
167,34.7279660874011,34.6976613094093,35.0029770916757,34.9694712231947,36.2526222226079,36.2405560764021,36.3843937864057,36.3720266939457
168,34.7470705025387,34.7165391135715,35.0159597493285,34.9822674733604,36.270348039832,36.2581600302875,36.4063559543212,36.3938316231063
169,34.7659398767898,34.7351794238832,35.0288364226869,34.994954204309,36.2879970357295,36.2756870060342,36.4280880212497,36.4154053914071
170,34.7845649866884,34.7535710407222,35.0418733503052,35.0077946250129,36.3057457955344,36.2933136414502,36.4499044685958,36.4370613601433
171,34.8030714130124,34.7718384114798,35.0547886851398,35.02050956309,36.3235008600174,36.3109464089381,36.4720401834783,36.4590322588251
172,34.8211879625729,34.7897126374387,35.0673908040986,35.0329125291947,36.3407891421109,36.3281140384445,36.4935717281106,36.4803979905663
173,34.8390290718725,34.8073098846497,35.07962693809,35.0449507133457,36.3575497092054,36.3447551933773,36.5142052193099,36.5008661017366
174,34.8569869610321,34.8250192162503,35.0919556419156,35.0570753043043,36.3745498550956,36.3616326125868,36.5346496915746,36.5211423626579
175,34.8746727568762,34.842456332378,35.1039813003153,35.0688964408975,36.3912909201814,36.3782500907655,36.5546867186201,36.5410090564014
176,34.8921304226886,34.8596648050889,35.1160321289772,35.0807414604032,36.4079739753969,36.3948079867735,36.5748412964396,36.5609897860467
177,34.909176291673,34.8764638853766,35.1280187456109,35.0925214767239,36.4244693535342,36.4111764301352,36.5951939557626,36.5811645337223
178,34.9261283519286,34.8931660911895,35.1399730608593,35.1042671382932,36.4408758986302,36.4274544554385,36.6151884109588,36.6009810481084
179,34.9429503393951,34.9097369048146,35.1516419948585,35.1157273010879,36.4567539775181,36.4432038140578,36.6344465998937,36.6200625258174
180,34.9597718408962,34.9263022836748,35.1632892588473,35.1271626711835,36.4726327964365,36.4589502047669,36.6535054871072,36.6389433878153
181,34.9761828811811,34.9424574827142,35.1743936815311,35.13805680197,36.4882266739729,36.4744097610449,36.6721303969701,36.6573901979545
182,34.9925158762755,34.9585302499624,35.1854548510824,35.1489049272345,36.5041586505331,36.4902033527572,36.6910119414649,36.6760911513651
183,35.0085858953275,34.9743376279769,35.1963024054633,35.1595387606117,36.5197701981178,36.5056746652897,36.7099286594317,36.6948239769582
184,35.0245028384521,34.9899871696352,35.2071388798099,35.1701598203317,36.5350551326579,36.5208170437793,36.7283742249936,36.7130859737572
185,35.0401232257937,35.0053390337783,35.2177538318252,35.1805622415617,36.5499304828051,36.535547822357,36.7461688685658,36.7306991551269
186,35.055862581689,35.0208054920715,35.2283113740211,35.1909073049332,36.5650262279432,36.5504947624559,36.7638155866752,36.7481646868841
187,35.0713965985233,35.0360650076175,35.2384982464344,35.2008838479593,36.580162270807,36.5654789474218,36.781258310051,36.7654265828821
188,35.0869206208881,35.0513113844967,35.2485752917596,35.21075081034,36.5953067973013,36.5804691542222,36.7988184957592,36.782805258366
189,35.1022594747842,35.0663722186401,35.2583173710352,35.2202840620253,36.6101255822847,36.5951324869595,36.816258180688,36.8000630136441
190,35.1175414010975,35.0813741828943,35.2680146799648,35.2297727013235,36.6247662993413,36.6096163085702,36.8333430356335,36.8169672161955
191,35.1326217549304,35.0961755983027,35.2773794020522,35.2389304699418,36.6391736881204,36.6238657669101,36.8498466201063,36.8332912690533
192,35.1479178723492,35.1111883514893,35.2865295742952,35.2478756804029,36.6537469855829,36.6382782866905,36.8661830253594,36.8494476404411
193,35.1630950937541,35.1260806791324,35.2952384935281,35.2563842284346,36.668173352066,36.6525416229091,36.8822278202061,36.8653130346387
194,35.1784314298794,35.1411289013691,35.3039675449032,35.2649123557558,36.6828621822358,36.6670635820248,36.8984892477856,36.8813930626939
195,35.193510472308,35.1559212719677,35.3125987188349,35.273342301993,36.6971510431274,36.6811852278719,36.9146394006636,36.8973613370036
196,35.2088089464395,35.1709300293164,35.3211553512185,35.2816972472767,36.7114757628125,36.6953406778762,36.9302989118669,36.9128411058049
197,35.2240566967575,35.185885850734,35.3294964719922,35.2898372481259,36.7255264684028,36.7092214352559,36.945562318976,36.9279254596577
198,35.2393984955487,35.2009326976736,35.3373922796753,35.2975367499763,36.7395432916793,36.7230663913258,36.9605347518323,36.9427190754725
199,35.2544751597768,35.2157164596168,35.3447918183665,35.3047448323174,36.7534962057461,36.7368453109126,36.9752025794015,36.9572090973698
200,35.2698360105859,35.2307791429691,35.352165439552,35.311924201037,36.7680105981142,36.7511808427752,36.99043241382,36.9722568031191
201,35.2850245052835,35.245667020626,35.3593736361768,35.3189394081344,36.7819348040705,36.7649255821823,37.0054208277812,36.9870618665066
202,35.3001456517839,35.2604842488034,35.3663314943632,35.3257068401318,36.7954452634937,36.778255847735,37.019754567347,37.001214369169
203,35.3153410829,35.2753693474343,35.3731952986033,35.3323803381525,36.8089507161665,36.7915783124544,37.03400644681,37.0152847275993
204,35.3305658457583,35.2902774619468,35.3797157450583,35.3387166490841,36.8223208070549,36.8047621512141,37.0479584476022,37.0290545059756
205,35.3459392238504,35.3053230669241,35.3862181430218,35.3450379962377,36.8359300605173,36.8181805175059,37.0619906262955,37.0429012089007
206,35.3614310764592,35.3204805036771,35.392777106915,35.3514131043491,36.8495514759787,36.8316078546456,37.07629765926,37.0570179662221
207,35.3769108212516,35.3356221088519,35.3991235012507,35.3575763106981,36.8627621865451,36.8446238559019,37.0902955443914,37.0708229021827
208,35.3921875925812,35.3505619323427,35.4050658590686,35.3633393692627,36.8755702974993,36.8572356467672,37.1036007434525,37.0839351906863
209,35.4076182797092,35.3656523647588,35.4107212888337,35.3688164352988,36.8885755204144,36.870041296855,37.1168364033282,37.0969741485797
210,35.4231805667505,35.3808702011313,35.4160067356605,35.3739279652261,36.9013334044153,36.8825980831236,37.1297463641046,37.1096850551482
211,35.438851493839,35.3961899612151,35.4213506668864,35.379098281561,36.9142627764047,36.8953233482161,37.1428957485061,37.1226301330254
212,35.454461380069,35.4114427732762,35.4267992517881,35.3843683857728,36.9272009382665,36.908054767303,37.1562479332921,37.1357730872394
213,35.470323257984,35.4269396320296,35.4322881658368,35.3896772839979,36.9400292264125,36.920674459887,37.1694913053527,37.1488031496042
214,35.4860600067622,35.4423083408239,35.4374502476533,35.394663402795,36.95236276346,36.9327993918291,37.1821372746206,37.1612355585595
215,35.501817026184,35.4576900668813,35.4423446730908,35.3993851335131,36.9646574145155,36.9448833832635,37.1946654585744,37.1735471318701
216,35.5176187850821,35.4731118543046,35.4467979625565,35.4036710073714,36.9767144896218,36.9567290096858,37.2067311522705,37.1853957126259
217,35.5336762690299,35.4887808431956,35.4513716073128,35.4080754062546,36.9892234157421,36.969021265897,37.219230569638,37.1976713415767
218,35.5497805309054,35.5044924897658,35.4560087163833,35.4125418011038,37.0014703862854,36.981050255092,37.2318191060236,37.2100326579446
219,35.5658910213432,35.5202069360669,35.460690600445,35.4170506672743,37.0134382734085,36.9927987736091,37.2441603684364,37.2221459343572
220,35.5816607975271,35.5355820204379,35.4650879825722,35.42127752436,37.0250363256355,37.0041775272984,37.2559643396349,37.233721599438
221,35.5975449088633,35.5510664501744,35.469311136821,35.4253325477736,37.036800048697,37.0157183167162,37.2676766128234,37.2452031522696
222,35.6134995847859,35.5666159396588,35.4732257439793,35.4290815342374,37.048587138626,37.0272792788839,37.2792671310047,37.2565600720478
223,35.629693193975,35.5823970327861,35.4771967184941,35.4328870489391,37.0604846279187,37.0389480009191,37.2910646830104,37.2681193549509
224,35.645787564145,35.598074763571,35.4811377894139,35.4366622928747,37.0719905651377,37.0502251676536,37.3028752703269,37.2796874688836
225,35.6618809076445,35.6137468927323,35.48510301332,35.4404625229376,37.0832329286144,37.0612385086989,37.3144859570119,37.2910561059769
226,35.677652741109,35.6290977590692,35.4887945639714,35.4439917784716,37.0941827541728,37.0719581371048,37.3255479602002,37.3018778817775
227,35.6936021106884,35.6446198392636,35.4923582988012,35.447396113029,37.1051807120606,37.0827234275864,37.33655620637,37.3126447616397
228,35.7094942243488,35.6600808890552,35.4956080795662,35.4504909368525,37.1159637484299,37.0932729330097,37.3473684969514,37.3232154559989
229,35.7256346683207,35.6757818991641,35.4991846623652,35.4539105321646,37.1270922394641,37.1041648745641,37.3585651895166,37.3341667598299
230,35.7415373980586,35.6912456264217,35.502935279602,35.4575038929064,37.1377710019276,37.1146093955394,37.3696742667126,37.345029191022
231,35.7575041714335,35.7067703285032,35.5066324809971,35.4610454997152,37.14834358226,37.1249481360649,37.3803992516934,37.3555108350272
232,35.773204679473,35.7220271108021,35.5100934078031,35.4643533802124,37.1585308060967,37.1349033309785,37.3907405809883,37.3656103754272
233,35.7889400173784,35.7373143941837,35.5133132597947,35.4674243517468,37.1685932405173,37.1447344962347,37.4007700407301,37.3754001605988
234,35.8044708065119,35.7523978330812,35.516203674058,35.4701694236618,37.1784632248616,37.1543744819318,37.410507410567,37.3848993270361
235,35.8203137189185,35.7677858001253,35.5192941898423,35.4731097755477,37.188907746276,37.1645845768405,37.4207878444746,37.3949379487733
236,35.8359514529459,35.7829670401659,35.5223287248093,35.4759956019054,37.1986633066346,37.1741104624869,37.4306788181875,37.4045919531928
237,35.8513426851851,35.7979020343154,35.5252166925818,35.4787373105139,37.2079487967613,37.1831701090194,37.4399577355387,37.4136396935024
238,35.8665556256919,35.8126572628653,35.5280582130532,35.4814327955489,37.2172216081124,37.1922177174881,37.4491520896137,37.4226037282728
239,35.8817145653439,35.827355603911,35.5306902850772,35.4839214398202,37.2262678104873,37.2010397082116,37.4580795760083,37.4313035255183
240,35.8970080419872,35.8421825426911,35.5334112127487,35.4864975720018,37.2354881288497,37.2100340013465,37.4671203639561,37.4401148116935
241,35.9124310846854,35.8571334552769,35.5363530406891,35.4892889862823,37.2447099571366,37.2190297914773,37.4763739933354,37.4491365119398
242,35.9276956168877,35.8719238027304,35.5392211924527,35.492006371894,37.2534174470865,37.2275158088101,37.4852227727221,37.4577576675472
243,35.942552537514,35.8863096107076,35.5417649188664,35.494403180607,37.2616139197467,37.2354951952579,37.4933165438158,37.4656302691896
244,35.957309010924,35.9005904355371,35.5440729128932,35.496566803036,37.2699381673179,37.2436013376929,37.5013052191751,37.4733982054652
245,35.9720433744321,35.9148459518177,35.5461806586735,35.4985326349819,37.2779432213495,37.2513911907634,37.5089584864708,37.4808336468431
246,35.9868701289435,35.9291892372732,35.5484372244018,35.5006449149715,37.2860761935102,37.259309116227,37.5168085345459,37.4884655348782
247,36.0016154992946,35.9434472051977,35.5508825046038,35.5029416862302,37.2940820053364,37.2671018848977,37.5247968498489,37.4962347967392
248,36.0163534575421,35.957691627376,35.5534488959243,35.5053562076463,37.3018777740751,37.274687499407,37.532647373714,37.5038677210328
249,36.0306910859124,35.9715402003713,35.5557220140012,35.5074813495214,37.30913777,37.281742892238,37.5398683732686,37.510877041422
250,36.044874607747,35.9852334023365,35.5577858386193,35.5093988911582,37.3162680130823,37.2886700810921,37.5469435825527,37.5177422664346


==> figs/ExpCResultsMultiPlot/ReconstructionFoamDielExtTMCPUTime.csv <==
LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0,0,0,0
0.8520032,0.427841332,0.592869622,0.297388656
2.486889148,4.357888966,1.671357669,3.37658829
4.303036174,7.132948602,2.855018381,6.117650644
6.240030391,10.80267709,4.161825502,9.6150941
8.086870976,13.207474765,5.364945647,11.706153889
10.190250231,16.565583793,6.656167333,14.749734905
12.054792639,19.456535294,8.103203469,17.494517372
14.229145665,23.112488061,9.600981935,21.194190038
15.864343145,25.423561214,10.844012509,23.373080349
18.166322826,29.050496993,12.353896058,26.807840005
20.442397477,31.906169273,14.010814551,29.726734443
23.536135372,35.652313193,15.896132566,33.516419179
25.975424449,37.904081616,17.41303028,35.809597757
28.659048525,41.352052689,19.216251795,39.244440564
31.003015091,44.186070581,21.125491687,42.184455142
33.828322171,47.734735267,23.284873936,46.049849199
36.109725763,50.12524876,24.950109276,48.372109302
38.925733418,53.573717678,26.82960339,51.74586228
42.21900392,56.301662255,28.867802733,54.574286238
45.861778531,59.928864524,31.287441732,58.412548211
48.773842784,62.222286736,33.088781629,60.5882453
52.323623265,65.584113274,35.234937257,63.873135597
55.291618111,68.237755524,37.663895389,66.596773775
58.900063468,71.88447003,40.408096984,70.301596623
61.899418615,74.116030929,42.275836254,72.399822677
65.182563709,77.563533875,44.733653145,75.66875547
68.781004626,80.183244962,47.466666373,78.371119806
73.546040025,83.701865064,50.719248118,81.997790226
76.649517777,85.924984044,52.800517035,84.114537097
80.67061245,89.286684782,55.572323645,87.302704862
85.085565665,91.868226085,58.643510447,89.97967548
91.120748168,95.391229455,62.288643233,93.617367805
94.393704688,97.572693165,64.372843311,95.769109405
99.185384574,100.869622605,67.387568794,99.096296904
104.440687,103.438103555,70.6917111,101.826751221
109.202079629,107.011755862,74.879028019,105.596314289
112.070500832,109.218636614,77.088309356,107.749938195
116.486816371,112.547571626,80.122427949,111.107227586
120.815788503,115.200819505,83.654083287,113.855267544
127.06943356,118.663651407,88.233521579,117.642341382
130.282137466,120.829599647,90.425707982,119.775077982
135.144574934,124.165250247,93.644982409,123.134754131
140.937221378,126.878531493,97.428080944,125.861906491
148.621643348,130.336011029,102.390402012,129.545160539
151.717510019,132.503224606,104.621339988,131.709591737
156.806524569,135.889332057,108.037235622,135.017899875
162.217886573,138.529273427,111.966101563,137.745809531
169.923148567,142.057756042,117.032388448,141.512657061
172.662729156,144.241896584,119.205767006,143.667443341
177.887775816,147.510326134,122.544935349,146.985794672
183.704856787,150.145169607,126.521494683,149.737149847
191.253151697,153.675016527,131.716931465,153.527146083
193.572237089,155.814812551,133.970529524,155.64542096
198.282741096,159.220807051,137.365640544,159.014100741
204.821195613,161.803638611,141.396127197,161.687638551
211.570940358,165.281370899,146.595850901,165.50734759
214.690506365,167.442621224,148.849633819,167.697530134
219.734858186,170.744684107,152.266728112,171.074311095
225.246615601,173.396903736,156.319867669,173.782396049
231.346838532,176.897594238,161.478394635,177.485735204
234.187051081,179.067995715,163.682375512,179.614517412
239.003098988,182.371204022,167.124882373,182.984506385
245.547639746,184.952721916,171.213652607,185.626046404
253.037168228,188.477519204,176.429507683,189.309419651
256.371481111,190.640687801,178.643632619,191.479824319
261.767341984,194.07501516,181.968988904,194.804228799
267.357315362,196.614813364,185.987536013,197.461742499
275.490996659,200.212714046,191.164536956,201.27813329
278.686155833,202.330817248,193.360944181,203.415316221
284.054358776,205.636138073,196.822717925,206.777778558
290.298096176,208.161476022,200.838425887,209.457546309
298.726830204,211.829980853,205.968934776,213.29935315
301.994633988,214.026104141,208.105465985,215.470705086
306.917004113,217.322619968,211.494653966,218.845319947
312.83439915,219.928797756,215.490574151,221.555639615
320.053480805,223.484120945,220.686153178,225.316645645
322.351215791,225.625133865,222.896308455,227.451618194
326.878128411,228.908128456,226.246954998,230.81075003
332.086000587,231.466191233,230.11120557,233.563540828
340.246120816,235.063866018,235.379941406,237.440136676
342.517139822,237.204774158,237.458950119,239.559546298
347.013889475,240.514760145,240.854089637,242.905882313
352.827818951,243.080713014,244.841091046,245.632258152
359.885092662,246.5651381,250.059548838,249.465660095
362.968154248,248.667707874,252.27915602,251.577782298
367.596888463,252.027917921,255.619327887,254.944000053
373.225400672,254.680740266,259.684383583,257.644440734
379.669996766,258.230207121,264.904665152,261.528817617
382.866489775,260.358632914,267.108971631,263.678100773
387.973828047,263.713858658,270.559206345,267.041807228
393.446413526,266.263954441,274.784063994,269.792138017
401.176757889,269.923544518,280.011095464,273.596826028
404.197817714,272.049734245,282.139039865,275.710276788
409.17571856,275.295689775,285.540772493,279.071762372
415.066965138,277.919848724,289.786329733,281.796279309
423.055820136,281.454476848,294.971036302,285.63363431
426.534208743,283.564540922,297.115050091,287.741660299
431.243501883,286.834231175,300.65555165,290.972118921
437.459887221,289.442106187,304.739014079,293.664495812
444.933218807,292.952448717,309.923465426,297.477154758
448.330350053,295.072810809,312.051637767,299.620111023
453.450625624,298.382536417,315.486197628,302.988919261
459.987885717,300.903200072,319.825806542,305.693438769
467.917101712,304.532728085,325.156817133,309.481738528
470.994260985,306.759058977,327.312628188,311.603136059
475.495571328,310.048468908,330.820072887,314.847515166
480.881072311,312.563798174,335.059888095,317.495972515
487.864638827,316.18161709,340.35492875,321.154536354
490.73401093,318.313394342,342.491057794,323.266448608
495.634453044,321.557776329,345.978064072,326.585371704
502.365323337,324.125402592,350.205862505,329.296731481
510.478929233,327.766467845,355.346402802,333.136179266
513.607906751,329.920784009,357.522659536,335.233361769
517.359961366,333.205001533,360.999865831,338.603939026
524.020456291,335.773172439,365.217828182,341.325343256
531.931022782,339.336942672,370.323840596,345.116066145
535.301936362,341.455934888,372.52842747,347.271696552
540.070565991,344.656732913,376.091596297,350.636417419
546.225603758,347.248608543,380.331838227,353.301571628
554.73879214,350.807567718,385.650326941,357.072434855
557.196082213,352.944263989,387.845107436,359.122249346
562.060357236,356.263217298,391.373444263,362.342044535
568.788228465,358.77038911,395.672048403,365.002123715
574.884581709,362.411901702,400.732936077,368.889426734
578.010433458,364.534689351,402.978324574,371.033437243
582.302509096,367.854990562,406.437879161,374.348635333
587.628267887,370.390430722,410.749670007,377.015442742
596.102678607,373.909464466,415.812234347,380.836895461
598.927604489,376.020498143,417.970366837,382.975624508
603.527931002,379.223652398,421.497528885,386.272001767
608.3581744,381.700475333,425.641900114,388.947183835
616.452445078,385.300761313,430.993809582,392.820234064
619.618312444,387.440797679,433.16908696,394.887332518
624.179697422,390.629741344,436.694182938,398.086338181
630.760722209,393.147215333,440.942019416,400.69352321
637.998316257,396.773799065,446.045302737,404.57395063
640.455292186,398.965212967,448.218922228,406.713482746
645.928364714,402.201173188,451.794895392,410.066319143
652.86194396,404.721266617,456.093318707,412.727375298
659.461212961,408.38502659,461.334500691,416.576571042
662.749791548,410.505717375,463.462555078,418.72090809
668.073180158,413.917215208,466.949443899,422.058936832
673.900983582,416.41949384,471.36662458,424.706183246
682.389026273,420.130217797,476.424713913,428.545448371
685.7045236,422.259744439,478.593760299,430.6775702
689.47236465,425.458776137,482.028771867,433.971052259
696.227112978,427.919350131,486.442773815,436.673060238
704.573687388,431.468343696,491.641313232,440.447249336
707.369864971,433.652896967,493.749156469,442.496274131
712.628010174,436.8639624,497.248691755,445.673964226


==> figs/ExpCResultsMultiPlot/ReconstructionFoamDielExtTMCPUTimePerIteration.csv <==
LiSCPUTimeDiff1-thread,HelmholtzCPUTimeDiff1-thread,LiSCPUTimeDiff8-threads,HelmholtzCPUTimeDiff8-threads
0.8520032,0.427841332,0.592869622,0.297388656
1.634885948,3.930047634,1.078488047,3.079199634
1.816147026,2.775059636,1.183660712,2.741062354
1.936994217,3.669728488,1.306807121,3.497443456
1.846840585,2.404797675,1.203120145,2.091059789
2.103379255,3.358109028,1.291221686,3.043581016
1.864542408,2.890951501,1.447036136,2.744782467
2.174353026,3.655952767,1.497778466,3.699672666
1.63519748,2.311073153,1.243030574,2.178890311
2.301979681,3.626935779,1.509883549,3.434759656
2.276074651,2.85567228,1.656918493,2.918894438
3.093737895,3.74614392,1.885318015,3.789684736
2.439289077,2.251768423,1.516897714,2.293178578
2.683624076,3.447971073,1.803221515,3.434842807
2.343966566,2.834017892,1.909239892,2.940014578
2.82530708,3.548664686,2.159382249,3.865394057
2.281403592,2.390513493,1.66523534,2.322260103
2.816007655,3.448468918,1.879494114,3.373752978
3.293270502,2.727944577,2.038199343,2.828423958
3.642774611,3.627202269,2.419638999,3.838261973
2.912064253,2.293422212,1.801339897,2.175697089
3.549780481,3.361826538,2.146155628,3.284890297
2.967994846,2.65364225,2.428958132,2.72363817799999
3.608445357,3.646714506,2.744201595,3.70482284800001
2.999355147,2.231560899,1.86773927,2.09822605399999
3.283145094,3.447502946,2.457816891,3.268932793
3.598440917,2.619711087,2.733013228,2.702364336
4.765035399,3.518620102,3.252581745,3.62667042
3.103477752,2.22311898,2.081268917,2.116746871
4.02109467299999,3.361700738,2.77180661,3.188167765
4.414953215,2.58154130299999,3.071186802,2.676970618
6.035182503,3.52300337,3.645132786,3.637692325
3.27295651999999,2.18146371,2.084200078,2.15174159999999
4.791679886,3.29692944,3.01472548300001,3.327187499
5.255302426,2.56848094999999,3.304142306,2.730454317
4.761392629,3.573652307,4.187316919,3.769563068
2.868421203,2.206880752,2.20928133699999,2.15362390599999
4.416315539,3.328935012,3.034118593,3.35728939099999
4.328972132,2.65324787900001,3.53165533799999,2.74803995800001
6.253645057,3.462831902,4.57943829200001,3.787073838
3.21270390599999,2.16594824000001,2.19218640299999,2.1327366
4.862437468,3.33565059999999,3.219274427,3.35967614899999
5.79264644400001,2.71328124599999,3.78309853499999,2.72715236000001
7.68442196999999,3.45747953599999,4.96232106799999,3.68325404799999
3.09586667100001,2.16721357700001,2.23093797600001,2.16443119799999
5.08901455,3.38610745099999,3.41589563399999,3.308308138
5.41136200400001,2.63994137,3.928865941,2.72790965600001
7.70526199400001,3.528482615,5.066286885,3.76684753000001
2.73958058900001,2.18414054199999,2.173378558,2.15478628
5.22504666,3.26842955000001,3.339168343,3.318351331
5.817080971,2.63484347299999,3.976559334,2.75135517499999
7.54829491000001,3.52984692000001,5.19543678199999,3.78999623600001
2.31908539200001,2.13979602399999,2.25359805900001,2.118274877
4.710504007,3.40599449999999,3.39511102,3.368679781
6.53845451699999,2.58283155999999,4.030486653,2.67353781
6.74974474499999,3.477732288,5.19972370400001,3.819709039
3.119566007,2.161250325,2.25378291800001,2.19018254400001
5.04435182099999,3.30206288299999,3.41709429299999,3.37678096100001
5.51175741500001,2.652219629,4.05313955700001,2.70808495399999
6.10022293099999,3.500690502,5.15852696600001,3.70333915500001
2.840212549,2.17040147700001,2.20398087699999,2.12878220799999
4.81604790700001,3.30320830700001,3.442506861,3.36998897300001
6.54454075800001,2.581517894,4.08877023400001,2.64154001899999
7.489528482,3.524797288,5.215855076,3.68337324699999
3.33431288300002,2.16316859700001,2.21412493599999,2.170404668
5.395860873,3.43432735900001,3.325356285,3.32440448
5.58997337800002,2.53979820399999,4.018547109,2.65751370000001
8.13368129700001,3.59790068199999,5.177000943,3.816390791
3.19515917400003,2.11810320199999,2.196407225,2.13718293100001
5.36820294299997,3.305320825,3.461773744,3.36246233700001
6.24373739999999,2.525337949,4.01570796199999,2.67976775099999
8.42873402800001,3.66850483100001,5.130508889,3.84180684099999
3.26780378400002,2.196123288,2.136531209,2.17135193600001
4.92237012499999,3.29651582700001,3.38918798099999,3.374614861
5.91739503700001,2.606177788,3.99592018499999,2.71031966800001
7.21908165500002,3.55532318900001,5.19557902700001,3.76100603
2.29773498600002,2.14101292000001,2.21015527700001,2.134972549
4.52691262000002,3.282994591,3.35064654300001,3.35913183599999
5.20787217600002,2.558062777,3.864250572,2.75279079800001
8.16012022899997,3.59767478500001,5.26873583599999,3.87659584799999
2.27101900600002,2.14090813999999,2.07900871300001,2.11940962200001
4.49674965299999,3.309985987,3.39513951800001,3.34633601499999
5.813929476,2.565952869,3.98700140899999,2.72637583900001
7.05727371099999,3.48442508599999,5.21845779200001,3.83340194300001
3.08306158599999,2.10256977399999,2.219607182,2.11212220300001
4.62873421500001,3.36021004700001,3.34017186700001,3.36621775500001
5.62851220900001,2.652822345,4.065055696,2.700440681
6.44459609400002,3.54946685499999,5.22028156900001,3.88437688300002
3.19649300899999,2.12842579300002,2.20430647900002,2.14928315600002
5.10733827199999,3.35522574399999,3.45023471399998,3.363706455
5.47258547899997,2.55009578300002,4.224857649,2.75033078899997
7.73034436299997,3.65959007700002,5.22703146999999,3.804688011
3.02105982500001,2.126189727,2.12794440099998,2.11345075999998
4.97790084600001,3.24595553,3.40173262799999,3.36148558399998
5.89124657799999,2.62415894899999,4.24555723999998,2.72451693699998
7.98885499800002,3.53462812399999,5.18470656900001,3.83735500099999
3.478388607,2.11006407399998,2.14401378899998,2.108025989
4.70929314,3.26969025300002,3.54050155900001,3.23045862200001
6.21638533800001,2.60787501200002,4.08346242900001,2.69237689099998
7.47333158599997,3.51034253,5.18445134699999,3.812658946
3.39713124600001,2.12036209199999,2.12817234099998,2.14295626500001
5.12027557099998,3.30972560800001,3.43455986100003,3.36880823799999
6.53726009299999,2.52066365500002,4.339608914,2.70451950799998
7.92921599499999,3.62952801300003,5.33101059099999,3.78829975899998
3.07715927300001,2.22633089200002,2.15581105500002,2.12139753100001
4.501310343,3.28940993100002,3.50744469900002,3.24437910699999
5.38550098299999,2.51532926599998,4.23981520799998,2.64845734900001
6.983566516,3.61781891599998,5.29504065499998,3.65856383900001
2.86937210299999,2.13177725200001,2.13612904399997,2.111912254
4.90044211399999,3.244381987,3.48700627800002,3.31892309599999
6.73087029300001,2.56762626300002,4.22779843299998,2.71135977699998
8.11360589600002,3.64106525300002,5.14054029699997,3.839447785
3.128977518,2.15431616400002,2.17625673399999,2.097182503
3.75205461500002,3.28421752399998,3.47720629499997,3.37057725699998
6.66049492499997,2.56817090599998,4.21796235099998,2.72140423000002
7.91056649100005,3.56377023300001,5.10601241400002,3.79072288899999
3.37091357999998,2.11899221599998,2.20458687399997,2.15563040699999
4.76862962899997,3.20079802499998,3.56316882700003,3.36472086700002
6.15503776699995,2.59187563,4.24024193000002,2.66515420899998
8.51318838199995,3.55895917499998,5.31848871400001,3.77086322700001
2.45729007299997,2.13669627100001,2.19478049499997,2.04981449100001
4.864275023,3.31895330899999,3.52833682699998,3.21979518900002
6.72787122900002,2.50717181200002,4.29860414000001,2.66007918000003
6.09635324400006,3.64151259200003,5.06088767400001,3.887303019
3.12585174900005,2.12278764899997,2.24538849700002,2.144010509
4.29207563800003,3.32030121100001,3.45955458700001,3.31519809000002
5.325758791,2.53544016000001,4.31179084600001,2.666807409
8.47441072000004,3.51903374400001,5.06256433999999,3.82145271899998
2.824925882,2.11103367700002,2.15813249000001,2.13872904700003
4.60032651300003,3.20315425500002,3.52716204799998,3.296377259
4.83024339799999,2.47682293499997,4.144371229,2.67518206800003
8.09427067800004,3.60028598000002,5.35190946799997,3.873050229
3.16586736600004,2.140036366,2.17527737799998,2.06709845400002
4.56138497799998,3.18894366500001,3.52509597800002,3.19900566299998
6.58102478700005,2.517473989,4.24783647800001,2.60718502899999
7.23759404800001,3.62658373199997,5.10328332099999,3.88042741999999
2.45697592900001,2.19141390200002,2.17361949100001,2.139532116
5.47307252799999,3.23596022100003,3.575973164,3.35283639699998
6.93357924600002,2.52009342899999,4.29842331499998,2.66105615499998
6.59926900100004,3.66375997300003,5.24118198399998,3.84919574399999
3.28857858699996,2.12069078500002,2.12805438700002,2.14433704800001
5.32338861000005,3.411497833,3.48688882099998,3.33802874200001
5.82780342399997,2.50227863200001,4.41718068099999,2.64724641399999
8.48804269100003,3.71072395700003,5.058089333,3.839265125
3.315497327,2.12952664199997,2.16904638599999,2.13212182900003
3.76784105000002,3.199031698,3.43501156799999,3.29348205899998
6.75474832800001,2.46057399400001,4.41400194800002,2.70200797899997
8.34657441000002,3.54899356499999,5.19853941700001,3.77418909800002
2.79617758300003,2.18455327100003,2.107843237,2.04902479499998
5.25814520300003,3.21106543299999,3.49953528600003,3.177690095


==> figs/ExpCResultsMultiPlot/ReconstructionFoamDielExtTMSNR.csv <==
LiSSNR,HelmholtzSNR
16.3413725714462,16.3413725714462
16.4771938539988,16.7058181096023
16.5342691500791,16.7633466958128
16.5851063418489,16.8054592383033
16.6192625717382,16.827914510047
16.7547571355367,17.144033208128
16.8861690017885,17.37423830435
17.0016312329848,17.5399911202709
17.0840348018871,17.6475700369716
17.2301462571682,17.9351717996429
17.3802734622395,18.185558975224
17.5213503414436,18.3941251762758
17.6255691600635,18.5477860831975
17.7737253653004,18.8315965358317
17.9376079825093,19.1057926119977
18.1071560880366,19.357133999651
18.2463793446964,19.5619342368869
18.4197529372018,19.8618186335833
18.6175864657601,20.1533874851097
18.8304969934102,20.4206393133154
19.0199693548314,20.6427783461919
19.2316896560347,20.9138723642401
19.4647169473173,21.169611274991
19.7099286377263,21.4001929689636
19.9339049625029,21.5938208353924
20.1652044273943,21.8148051409873
20.4072382015707,22.0234885923583
20.6524785158419,22.2119924220459
20.8782626013937,22.3720276098898
21.0994597166783,22.5498189594302
21.3210735623046,22.7195088606741
21.5368688870311,22.8730869692948
21.7333085188921,23.0047914055617
21.9187694161467,23.1478157307746
22.0993490406545,23.2876253149332
22.2707116026397,23.414499709185
22.4256617152709,23.5246521205122
22.5709280401753,23.6418792061591
22.7132020268903,23.7601124836739
22.8469871150703,23.8688004648009
22.9674235314371,23.9649011231211
23.0810681094977,24.0656775425481
23.1961742536413,24.1699158152791
23.3043601693584,24.2679594308077
23.4016636058158,24.356491746634
23.4946334949439,24.447495810691
23.5932003329655,24.5423128807795
23.6871735479189,24.6335191678346
23.7724547089511,24.717433408127
23.8550576758747,24.801321385779
23.9456769251834,24.8883555349856
24.0345944323035,24.9736019203885
24.1171044789793,25.0530771525171
24.197853049213,25.1299221894149
24.2871225585569,25.2089397476316
24.3771978813149,25.287252699334
24.4625992045069,25.3607352056315
24.5459263939769,25.4293212118302
24.6362543303735,25.499130709475
24.7281401194506,25.5687294964861
24.8159558629525,25.6341794662312
24.9005941143016,25.6932914734689
24.9897906310089,25.753131716148
25.0803473785323,25.813065133082
25.1667472835224,25.8694300738271
25.2488187878447,25.9187040378464
25.3331030012743,25.9685141514789
25.4181377908273,26.0185072876706
25.498658391694,26.0653312626508
25.5740426686175,26.1047768281404
25.6498009595711,26.1448733894909
25.7257014578488,26.1852898150931
25.7969010811628,26.2229656018268
25.8627830564673,26.2534529023276
25.9280028545452,26.2849489648235
25.9929665227315,26.3169875544352
26.0532364477075,26.3466803654344
26.1083999066901,26.3695118486659
26.162546467309,26.3936895273146
26.2162891570317,26.4186154303166
26.2654236869224,26.441522287593
26.309850727682,26.457897774294
26.353247051965,26.4759526968631
26.396225195523,26.4949670705726
26.4346990408965,26.5122642067094
26.4688219376782,26.5233157847813
26.5021443558705,26.5363118077632
26.5351735908195,26.550421761493
26.5638200689191,26.5630303593417
26.5884515162987,26.5699352885368
26.6126894801852,26.5790863696962
26.6369513278502,26.5896457752981
26.6570505681433,26.5989907840211
26.6735524123235,26.6031213316599
26.6902419404663,26.6097537026456
26.7075127322136,26.6179277681467
26.7209922686646,26.6250532659359
26.7313727103316,26.6270975081129
26.7426339127326,26.6315599880551
26.7552098842326,26.6376144574466
26.7645599602811,26.642796631064
26.7714006088427,26.6431745815312
26.7796595866342,26.6461398070139
26.7897473542561,26.6507856366782
26.7969377336635,26.6546262020549
26.8019300265255,26.6540606929353
26.8086078003309,26.6562597798693
26.817433671319,26.6602130100216
26.8235852970934,26.6633617432454
26.8277376249353,26.6623382860786
26.8336221731139,26.6641259286539
26.8417470211357,26.6677568519296
26.8473440384917,26.6707335830658
26.8510545497693,26.6696207755541
26.8564492170051,26.6712412172424
26.8640636894383,26.6746554969053
26.8692355777235,26.677517562947
26.8725749467144,26.6764327403654
26.8774894730393,26.6781398692088
26.8845341777103,26.6816487210774
26.8892139875575,26.6845823183451
26.8920687815111,26.6837012875771
26.896391341943,26.6855629944656
26.9027144467922,26.6892620167182
26.9067010929658,26.6924304816513
26.9088968170749,26.6917845413296
26.9125023278093,26.6937826123493
26.9180550193502,26.6975551858852
26.9213540411607,26.7007648849245
26.9229051844764,26.7000187745194
26.9258395664849,26.7018407281133
26.930613286425,26.7054099793533
26.9331284702861,26.7083691837819
26.9339315332217,26.7075099749191
26.936051043936,26.7092576148351
26.9399077941133,26.7128198999335
26.941539886074,26.7158461636783
26.9415239446584,26.7150004380296
26.9428125316719,26.7165359409101
26.9458389286536,26.7196810444323
26.9466798128142,26.7221391884128
26.9459385963344,26.720553799501
26.9464912257149,26.7212352935842
26.9487237283175,26.7235351168825
26.948813686004,26.7253267191315
26.9473721845292,26.7232641385115
26.9472472299516,26.7236121907558
26.9488193653709,26.7257450172354
26.9483107147956,26.7273737501706
26.9462942198707,26.7250044895701
26.9455555126909,26.7248459484631


==> figs/ExpCResultsMultiPlot/ReconstructionFoamDielIntTMCPUTime.csv <==
LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0,0,0,0
0.677170592,0.363291746,0.598694048,0.306143035
2.273001003,3.402718339,1.723734937,3.341789408
3.935686456,5.989049365,2.798679689,6.029639064
5.718734498,9.378325716,4.009373178,9.492658828
7.436377442,11.61418989,5.174289376,11.535814362
9.29691513,14.74462359,6.477503328,14.497552002
11.308483476,17.51928394,7.815516471,17.319057405
13.596437004,21.010838049,9.342236839,20.933654463
15.412509405,23.216595353,10.548901896,23.129170554
17.721689064,26.45101178,12.043398174,26.302041371
20.226496692,29.102562078,13.696548896,29.215676299
23.00373571,32.615804573,15.440311335,32.945002532
25.124514665,34.860371332,16.895294909,35.168208809
27.276404653,38.217063759,18.511785233,38.6288364
29.935097141,40.93079647,20.348473157,41.544166475
32.485904199,44.51686469,22.399639685,45.39238889
34.902732881,46.762699815,24.011927859,47.666703588
37.327465778,50.343575374,25.921555979,51.150049979
40.543918323,53.112596213,28.066845347,54.05957747
44.224480172,56.648111878,30.410092044,57.798262834
45.971337438,58.81347974,32.148068959,59.987069525
49.155261967,62.303673849,34.303855799,63.42783319
52.756390832,64.936624518,36.736678984,66.177328224
56.634556365,68.495503878,39.361753212,69.93574904
59.226092427,70.723887249,41.089787845,72.067393625
62.934852746,74.133412541,43.424492703,75.29293766
66.756594324,76.678186651,46.058084634,77.965617775
71.441139518,80.130303364,49.063613748,81.534885567
74.381470016,82.349718224,50.963604609,83.618672734
78.162514719,85.684413441,53.58789586,86.79505291
82.910815107,88.26393485,56.402333602,89.442690556
87.269571742,91.683743093,59.752671418,93.069728631
90.599599767,93.808946236,61.816820686,95.222702747
95.28968811,97.094173863,64.676883906,98.574681517
100.25812714,99.642259156,67.733547793,101.281894449
106.110489119,103.062432663,71.550032285,105.001850689
109.402047573,105.248883216,73.761970421,107.164536566
113.027804684,108.653729651,76.65423924,110.563370501
117.196165322,111.25567609,79.920642567,113.240179652
123.888186143,114.772983649,84.193212165,116.943710643
127.155449791,116.913727066,86.434364283,119.054782692
131.879945816,120.274958692,89.539633621,122.453876748
137.138040111,122.873275126,93.031510968,125.156356505
144.420938819,126.338300468,97.531571098,128.885139776
147.727625311,128.472622532,99.730262525,131.015861914
152.403847198,131.777852932,102.764695211,134.405614777
157.789973063,134.318266629,106.170909216,137.09526198
163.62013327,137.791775657,110.657940034,140.850075027
167.108298876,139.959836368,112.764174687,142.997725069
171.699043891,143.298915505,115.777938196,146.427063804
176.667316893,145.771955433,119.243172152,149.121551879
184.211176361,149.31250728,123.808493516,152.854599821
187.335619633,151.482223172,125.958406846,155.020150562
191.986673119,154.839642808,128.858204795,158.398229246
197.544070037,157.306960324,132.320660364,161.064234265
204.889153454,160.797718243,137.160883441,164.805104471
208.028007221,162.913404232,139.332848238,166.974979997
212.064818595,166.254305345,142.391871084,170.35343865
217.068009785,168.785569919,145.894855787,173.021746898
222.46914904,172.275465813,150.800222388,176.746266427
225.799984899,174.411136592,152.965286776,178.928790597
229.364114989,177.692070141,155.885576266,182.346598561
234.095636805,180.319328257,159.518053236,185.046420796
240.717684102,183.715975467,164.361360519,188.735653356
244.040326144,185.936570674,166.448621078,190.838840762
248.913112546,189.319522566,169.558712489,194.228260605
254.299675173,191.847577045,173.322024333,196.898435915
260.51223782,195.294421237,178.304409136,200.674962161
263.878377164,197.519316256,180.43821375,202.821131338
269.199958288,200.811005239,183.508785966,206.107806835
274.658589713,203.323873758,187.258497085,208.751399794
283.202845562,206.703454567,192.348076686,212.452620457
286.456150516,208.842154463,194.474569045,214.566368509
290.403297085,212.102944738,197.434228596,217.899649573
295.333496103,214.599171346,201.247755906,220.498536657
303.683347194,217.988114248,206.313700668,224.159996554
306.965544311,220.234647091,208.279347619,226.264158741
311.753153129,223.520924884,211.364223778,229.57760663
317.617040599,226.102173892,215.17391549,232.269205723
323.846578214,229.654329195,220.065399842,235.972359346
326.6474292,231.783634559,222.101573405,238.126612929
331.491323627,235.102607373,225.284633297,241.536516773
337.596950109,237.599673616,229.115394065,244.209863743
345.285577051,241.119077688,234.107811216,247.928515468
348.372975422,243.214305906,236.201429861,250.065407077
353.298985441,246.514488567,239.410067666,253.437742148
358.219653197,249.069041444,243.37617478,256.10807615
366.462768142,252.541935704,248.2868638,259.797501668
369.642964813,254.736731766,250.364744106,261.97378487
374.210229084,257.971775643,253.527122102,265.350395246
378.856109384,260.473151332,257.45320675,268.030529142
386.943581452,263.889487063,262.529913919,271.74637043
389.936925042,266.137056155,264.514543487,273.904997737
394.858065705,269.439228787,267.704503405,277.211110396
400.612791408,271.96682727,271.764796647,279.910294291
408.733866794,275.507389864,276.752883644,283.62689054
411.756366444,277.659296845,278.844161854,285.764165006
417.21516125,281.063007223,282.060341832,289.088152801
423.6883387,283.605312066,286.160730956,291.744381395
430.892723743,287.048474816,291.275457164,295.452111097
433.914738942,289.307473372,293.32818656,297.589940139
439.092742924,292.594781599,296.548195549,300.945152771
444.684829167,295.161877971,300.69109048,303.596333573
451.670356379,298.695619149,305.776510617,307.337019047
454.775418121,300.867622532,307.910330019,309.467476726
459.695150654,304.254194587,311.243486363,312.805818968
466.319418272,306.741307983,315.244203517,315.410917625
474.921340814,310.223119018,320.279078691,319.085616537
476.988344013,312.387990081,322.415351622,321.24742042
482.410931226,315.710558319,325.645318456,324.569445864
488.705056824,318.361469637,329.498755783,327.260788158
495.93514818,321.83761773,334.436441899,330.939912125
498.670563158,324.023123188,336.586849823,333.071535679
504.096000469,327.557140344,339.914603699,336.422446405
510.456758362,330.025647314,343.915533246,339.052093124
518.469587407,333.558897466,349.088387867,342.749237425
521.575776489,335.721974347,351.283066791,344.868871679
525.610310828,339.005992027,354.634802503,348.209925948
530.657694018,341.600453116,358.74930007,350.875333188
537.830868565,345.467637632,363.915555081,354.596131523
541.281098387,347.76289393,366.043294589,356.723457965
546.666897581,351.409279894,369.34856356,360.043749085
552.901253554,353.900790156,373.276372097,362.708367506
559.418236621,357.326583425,378.457268019,366.488357607
562.678165455,359.486860958,380.592531925,368.63372336
567.809102981,362.84374842,383.922329876,371.992991282
573.83378778,365.332468761,387.998094407,374.624390373
581.673898759,368.884870658,393.299600655,378.321563522
584.834675646,370.99127026,395.465200293,380.486907058
589.450804779,374.261040073,398.729576646,383.800359857
596.245975186,376.816775295,402.743408423,386.448679746
604.936359992,380.366545635,407.974928749,390.262202732
608.03651007,382.643526985,410.085190239,392.426415317
612.995273456,386.015291837,413.359470404,395.78293819
618.453893177,388.517169657,417.360691524,398.395108398
626.422966856,392.003972837,422.598751257,402.086114989
629.779653412,394.213301384,424.736944538,404.233273635
635.132884593,397.554025622,428.231562548,407.600414604
640.842276092,400.023521659,432.296766178,410.288567354
649.58711588,403.558570605,437.768024843,414.007309775
652.126217886,405.720193704,439.95542262,416.176407309
656.343200916,409.045562735,443.228722416,419.519749947
662.483588754,411.601324021,447.295036028,422.191908896
671.40567316,415.082867353,452.517858195,425.891538791
674.284510074,417.264632755,454.685399444,428.029443018
679.317402571,420.455619399,458.111326549,431.369476449
685.300399853,423.047872965,462.099462995,434.009013635
693.778086961,426.514230717,467.387330861,437.703780943
697.08530634,428.702858886,469.468707461,439.861774463
701.759519128,432.046426703,472.838392935,443.182228943


==> figs/ExpCResultsMultiPlot/ReconstructionFoamDielIntTMCPUTimePerIteration.csv <==
LiSCPUTimeDiff1-thread,HelmholtzCPUTimeDiff1-thread,LiSCPUTimeDiff8-threads,HelmholtzCPUTimeDiff8-threads
0.677170592,0.363291746,0.598694048,0.306143035
1.595830411,3.039426593,1.125040889,3.035646373
1.662685453,2.586331026,1.074944752,2.687849656
1.783048042,3.389276351,1.210693489,3.463019764
1.717642944,2.235864174,1.164916198,2.043155534
1.860537688,3.1304337,1.303213952,2.96173764
2.011568346,2.77466035,1.338013143,2.821505403
2.287953528,3.491554109,1.526720368,3.614597058
1.816072401,2.205757304,1.206665057,2.195516091
2.309179659,3.234416427,1.494496278,3.172870817
2.504807628,2.651550298,1.653150722,2.913634928
2.777239018,3.513242495,1.743762439,3.729326233
2.120778955,2.244566759,1.454983574,2.223206277
2.151889988,3.356692427,1.616490324,3.460627591
2.658692488,2.713732711,1.836687924,2.915330075
2.550807058,3.58606822,2.051166528,3.848222415
2.416828682,2.245835125,1.612288174,2.274314698
2.424732897,3.580875559,1.90962812,3.483346391
3.216452545,2.769020839,2.145289368,2.909527491
3.680561849,3.535515665,2.343246697,3.738685364
1.746857266,2.165367862,1.737976915,2.188806691
3.183924529,3.490194109,2.15578684,3.440763665
3.601128865,2.632950669,2.432823185,2.749495034
3.878165533,3.55887936000001,2.625074228,3.758420816
2.591536062,2.22838337100001,1.728034633,2.131644585
3.708760319,3.409525292,2.334704858,3.225544035
3.821741578,2.54477411000001,2.633591931,2.67268011500001
4.68454519399999,3.452116713,3.005529114,3.56926779200001
2.94033049799999,2.21941486,1.899990861,2.083787167
3.78104470300001,3.334695217,2.624291251,3.176380176
4.748300388,2.57952140899999,2.814437742,2.64763764600001
4.35875663500001,3.41980824300001,3.350337816,3.627038075
3.330028025,2.12520314299999,2.064149268,2.152974116
4.690088343,3.285227627,2.86006322,3.35197877
4.96843903,2.548085293,3.056663887,2.707212932
5.85236197899999,3.420173507,3.816484492,3.71995624
3.291558454,2.186450553,2.211938136,2.162685877
3.625757111,3.404846435,2.89226881899999,3.398833935
4.168360638,2.601946439,3.26640332700001,2.676809151
6.692020821,3.517307559,4.272569598,3.70353099099999
3.267263648,2.140743417,2.241152118,2.111072049
4.72449602500001,3.36123162600001,3.105269338,3.399094056
5.25809429500001,2.598316434,3.491877347,2.70247975700001
7.282898708,3.465025342,4.50006012999999,3.72878327100001
3.30668649200001,2.134322064,2.198691427,2.13072213800001
4.676221887,3.3052304,3.034432686,3.38975286300001
5.386125865,2.54041369699999,3.406214005,2.68964720299999
5.83016020700001,3.473509028,4.48703081799999,3.754813047
3.488165606,2.16806071100001,2.106234653,2.14765004200001
4.59074501500001,3.339079137,3.013763509,3.42933873499999
4.96827300199999,2.47303992799999,3.46523395600001,2.69448807500001
7.54385946799999,3.54055184699999,4.565321364,3.73304794200001
3.12444327200001,2.169715892,2.14991333,2.165550741
4.651053486,3.357419636,2.899797949,3.378078684
5.55739691799999,2.46731751600001,3.46245556900001,2.66600501900001
7.34508341700001,3.490757919,4.84022307699999,3.74087020600001
3.138853767,2.11568598900001,2.17196479699999,2.169875526
4.036811374,3.340901113,3.059022846,3.378458653
5.00319119,2.53126457400001,3.50298470300001,2.66830824799999
5.401139255,3.489895894,4.905366601,3.72451952899999
3.33083585899999,2.13567077900001,2.16506438799999,2.18252416999999
3.56413008999999,3.280933549,2.92028948999999,3.41780796399999
4.731521816,2.62725811600001,3.63247697,2.699822235
6.62204729699999,3.39664721,4.843307283,3.68923255999999
3.32264204200001,2.220595207,2.08726055899999,2.10318740599999
4.872786402,3.38295189199999,3.11009141100001,3.38941984300001
5.38656262699999,2.52805447899999,3.76331184399999,2.67017530999999
6.212562647,3.44684419199999,4.982384803,3.776526246
3.36613934399998,2.224895019,2.13380461400001,2.14616917699999
5.32158112399998,3.291688983,3.07057221599999,3.286675497
5.45863142500002,2.51286851899999,3.74971111900001,2.64359295899999
8.54425584900002,3.379580809,5.089579601,3.70122066299999
3.25330495399999,2.13869989599999,2.126492359,2.11374805200001
3.94714656899998,3.26079027500001,2.95965955099999,3.333281064
4.930199018,2.496226608,3.81352731000001,2.59888708400001
8.349851091,3.388942902,5.06594476199999,3.66145989699999
3.28219711700001,2.24653284300001,1.965646951,2.10416218700001
4.78760881800002,3.28627779300001,3.084876159,3.313447889
5.86388747000001,2.58124900799999,3.80969171199999,2.69159909300001
6.22953761500003,3.55215530300001,4.89148435199999,3.70315362299999
2.800850986,2.129305364,2.03617356300001,2.15425358300001
4.84389442700001,3.31897281400001,3.18305989199999,3.40990384400001
6.10562648199999,2.49706624300001,3.830760768,2.67334697000001
7.68862694199998,3.51940407199999,4.99241715100001,3.718651725
3.08739837100001,2.09522821799999,2.09361864499999,2.136891609
4.92601001899999,3.30018266100001,3.208637805,3.37233507100001
4.920667756,2.55455287699999,3.96610711400001,2.67033400199998
8.243114945,3.47289426,4.91068902000001,3.68942551800001
3.18019667099998,2.19479606199999,2.077880306,2.17628320199998
4.567264271,3.23504387700001,3.162377996,3.37661037599997
4.64588029999999,2.50137568899999,3.92608464799997,2.68013389599997
8.08747206800001,3.416335731,5.07670716899997,3.71584128799998
2.99334358999999,2.24756909199999,1.984629568,2.15862730700002
4.92114066300002,3.30217263200001,3.189959918,3.30611265900001
5.75472570300002,2.52759848300002,4.060293242,2.69918389499998
8.12107538599997,3.54056259399999,4.98808699699998,3.71659624900002
3.02249964999999,2.15190698100002,2.09127820999998,2.13727446600001
5.45879480600001,3.40371037800003,3.21617997800001,3.32398779499999
6.47317744999998,2.54230484300001,4.100389124,2.65622859400003
7.204385043,3.44316275,5.11472620799998,3.70772970199999
3.02201519900001,2.25899855599999,2.05272939600002,2.13782904200002
5.17800398200001,3.28730822699998,3.22000898900001,3.35521263200002
5.59208624299998,2.56709637199998,4.142894931,2.651180802
6.98552721200002,3.53374117800001,5.08542013699997,3.74068547399997
3.10506174199998,2.172003383,2.13381940199997,2.13045767900002
4.919732533,3.38657205499999,3.33315634399997,3.33834224200001
6.62426761799998,2.48711339599998,4.00071715400003,2.60509865699998
8.60192254200001,3.48181103500002,5.03487517399998,3.674698912
2.067003199,2.16487106300002,2.13627293100001,2.161803883
5.42258721299999,3.32256823799997,3.22996683399998,3.32202544400002
6.29412559799999,2.650911318,3.85343732699999,2.69134229399998
7.230091356,3.47614809300001,4.93768611600001,3.67912396700001
2.73541497799999,2.18550545800002,2.15040792399998,2.13162355399999
5.425437311,3.534017156,3.32775387599997,3.350910726
6.36075789300003,2.46850697000002,4.000929547,2.62964671899999
8.01282904499999,3.53325015199999,5.172854621,3.69714430099998
3.10618908200001,2.16307688099999,2.19467892400002,2.119634254
4.03453433899995,3.28401767999998,3.35173571199999,3.34105426899998
5.04738319000001,2.59446108899999,4.114497567,2.66540723999998
7.17317454700003,3.86718451600001,5.16625501099998,3.72079833499998
3.45022982199998,2.29525629800003,2.12773950799999,2.12732644200003
5.38579919400001,3.64638596399999,3.30526897099998,3.32029111999998
6.23435597299999,2.49151026200002,3.92780853699998,2.664618421
6.51698306699996,3.425793269,5.18089592199999,3.77999010100001
3.25992883399999,2.160277533,2.13526390599998,2.14536575300002
5.13093752600003,3.35688746199997,3.32979795099999,3.35926792200002
6.02468479900006,2.48872034099998,4.075764531,2.63139909099999
7.84011097899997,3.55240189699998,5.30150624800001,3.69717314899998
3.160776887,2.10639960200001,2.165599638,2.16534353600002
4.61612913299996,3.26976981299998,3.26437635299999,3.313452799
6.795170407,2.55573522200001,4.01383177700001,2.64831988899999
8.690384806,3.54977034000001,5.23152032600001,3.81352298600001
3.10015007799996,2.27698134999997,2.11026149000003,2.16421258499997
4.95876338599999,3.37176485200001,3.27428016499999,3.35652287300002
5.45861972099999,2.50187782,4.00122112000003,2.61217020800001
7.96907367899996,3.48680317999998,5.238059733,3.69100659100002
3.356686556,2.20932854699998,2.13819328099999,2.14715864599998
5.35323118099996,3.34072423800001,3.49461801000001,3.36714096899999
5.70939149900005,2.469496037,4.06520362999998,2.68815274999997
8.74483978800004,3.53504894600002,5.47125866499999,3.718742421
2.53910200600001,2.161623099,2.187397777,2.169097534
4.21698303000005,3.32536903099998,3.273299796,3.34334263800002
6.14038783800004,2.55576128600001,4.06631361199999,2.67215894899999
8.92208440599995,3.481543332,5.222822167,3.69962989499999
2.87883691399998,2.181765402,2.16754124900001,2.13790422699998
5.03289249700003,3.19098664400002,3.42592710500003,3.34003343099999
5.98299728200004,2.59225356600001,3.988136446,2.63953718599998
8.47768710800005,3.46635775200002,5.287867866,3.694767308
3.307219379,2.18862816900003,2.0813766,2.15799351999999
4.67421278799998,3.34356781700001,3.36968547399999,3.32045448000002


==> figs/ExpCResultsMultiPlot/ReconstructionFoamDielIntTMSNR.csv <==
LiSSNR,HelmholtzSNR
16.5038599511071,16.5038599511071
16.6461819665387,16.8562598204058
16.6585320937945,16.8737237426664
16.6404159841448,16.8705980790766
16.6336806723915,16.8618017659218
16.7660939054335,17.1937177158254
16.8620110898114,17.4162950225469
16.9118830805968,17.5666622125096
16.9216926441638,17.6610332522452
17.0531283176861,18.0260480856086
17.1740679748859,18.3368648519146
17.2681942071015,18.5999282772082
17.3170389857735,18.8016246651437
17.4661057720151,19.2037139125003
17.6211913255071,19.5819524965444
17.7703738119966,19.9301662286138
17.8777399071898,20.2211965346318
18.0649750452583,20.6514967853918
18.2723680293378,21.069879135578
18.4938665726349,21.4604291784252
18.6837000732431,21.7947877294063
18.9328170420431,22.2019488163619
19.210306798488,22.5843406274392
19.5141480987476,22.9243176527886
19.7982475604812,23.2035919726221
20.1177613526151,23.494369052267
20.4612633412218,23.7503012243066
20.8264187413898,23.9664560587959
21.1734052779925,24.1374538727194
21.5251592953728,24.3069027958221
21.8800322399642,24.4553421325591
22.2322416261943,24.5777109735114
22.5530215734137,24.6708710446909
22.8498465205246,24.7611400340996
23.1267966784239,24.8418561447234
23.3808213111415,24.9083071382424
23.6004262516473,24.9578295706964
23.7915170805964,25.0082874018612
23.9660644352639,25.056889067677
24.1227057065771,25.1005925640534
24.255092000367,25.135537400161
24.3654150783231,25.1781844000232
24.4691169893732,25.2238805852607
24.5628384936358,25.2709693131044
24.6416480456818,25.3136953242627
24.7048289896196,25.3679559795467
24.7661510935799,25.4274339352233
24.8248884565394,25.4899119635137
24.8756525790476,25.5489875203171
24.9188306814478,25.6175378208517
24.9639362084134,25.6915010067554
25.0166547065532,25.7669768809799
25.0678214320899,25.8385272854732
25.1171863969457,25.9144056174906
25.1728406712042,25.9949755329555
25.2405400246943,26.0746846427002
25.3084981657816,26.149634364557
25.3753024740688,26.2229623037085
25.4499639786332,26.2993944950729
25.5322198832527,26.3728269436915
25.6130492955919,26.440979551505
25.6899098773246,26.5030998690472
25.7732951389012,26.5667605514132
25.8583552515982,26.626753787235
25.9403157829396,26.6819757956738
26.0159633960742,26.7296908909578
26.0955587082202,26.7782312956993
26.173479403342,26.8237421667741
26.2475391782905,26.8655719359016
26.3139587173611,26.9007507524557
26.3811764744474,26.9367031992064
26.4452523245408,26.9706895410983
26.5054670832901,27.0020524773817
26.558017823408,27.0284509195174
26.6093437403194,27.0558309599667
26.6575976904479,27.0822061942925
26.7026926063539,27.106736708027
26.7414312856769,27.1279968418022
26.7787943653504,27.1506931332983
26.8144418138179,27.1734593822722
26.8482263095445,27.1951815779152
26.8775254859152,27.2157645557258
26.9062848199535,27.2380554420005
26.934896279762,27.2609392880727
26.9625994677287,27.2829667652999
26.9875783444415,27.3046582218233
27.0133505829026,27.3277891771596
27.040822932479,27.3515866658934
27.0684698486221,27.3745676448831
27.0949158204033,27.3973853165953
27.1229163814963,27.4212654778653
27.1531240186931,27.4456917544359
27.1835986227951,27.4692319721977
27.2131037487577,27.4924078950682
27.2438072069372,27.5162477648699
27.276083009611,27.5404571987745
27.3081866942017,27.5637114689868
27.3391805792108,27.5863343090151
27.3707385552676,27.6093433998194
27.4030607258329,27.6326457329431
27.4347349630991,27.6550085138809
27.4651750967947,27.6763933083404
27.4955581311139,27.6978905557645
27.5261435675438,27.7196035513067
27.5557052930215,27.7404182846983
27.5839709934101,27.7598103791536
27.6117823258723,27.779057655155
27.6392863068523,27.7983547106243
27.665400796709,27.8167141433726
27.6901817334282,27.8332329429992
27.7141481228688,27.8494592688919
27.7374583039914,27.8657197915317
27.7591365693238,27.8811441002932
27.7795806633551,27.8946074644006
27.7988546316197,27.9076513382031
27.8172896958365,27.9207776702421
27.8340520889159,27.9332052637903
27.8499246156918,27.9438144129228
27.8645846751809,27.9540170657051
27.8784867697509,27.9644341137937
27.8908254533568,27.9742879647541
27.9026278870231,27.9824374221624
27.9131650098537,27.9901798732983
27.9230405491474,27.998218262333
27.9314360792013,28.0058064432743
27.9396008259589,28.0118104372827
27.9465561621823,28.0174914643552
27.9531604204098,28.0235538843848
27.9585123524008,28.0292686975199
27.9638867709665,28.0334260706243
27.9681081079682,28.0371911820653
27.9721570999805,28.0414022721278
27.9751249321418,28.0452473703527
27.9782944052523,28.0473943576236
27.9804176857608,28.0490269632178
27.9829228831331,28.0510654435808
27.9847814592022,28.0528450431555
27.9870178458954,28.053068307877
27.9882619337022,28.052870222215
27.989827093183,28.0531977447994
27.9904909195621,28.053285283564
27.9914578050911,28.0519576125832
27.9912615790093,28.0502676920673
27.9914278986892,28.0492056347603
27.990780316289,28.0481105151319
27.990700588504,28.0458841424521
27.9896888214808,28.0434405077259
27.9893951408277,28.0418698284605
27.9884902616613,28.0405164214553
27.9881676762717,28.0382786151009
27.9870180443599,28.0359202518268


==> figs/ExpCResultsMultiPlot/ReconstructionFoamTwinDielTMCPUTime.csv <==
LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0,0,0,0
1.445629259,0.717777285,1.151470305,0.553852743
4.430617425,7.433507557,3.269712671,7.071347145
7.132808943,13.179913211,5.380073401,12.864657209
10.531199705,20.67594306,7.643026168,20.364709941
13.265130269,25.419554343,9.742999679,24.872605801
16.894073177,32.244539059,12.092038316,31.443648836
20.418379058,37.921192846,14.472034242,37.312448061
23.923791178,45.672249941,17.014515229,45.401820487
27.181572398,50.430068994,19.374881128,49.973699351
31.066159025,57.47394294,21.899284767,56.702268583
34.830334658,63.420357382,24.704661741,62.632509632
39.080777225,71.26826134,27.732290211,70.546512615
42.815929534,76.133910787,30.322109364,74.944797832
46.877990642,83.335016548,33.307038704,81.749242426
51.236003885,89.342243394,36.418477558,87.689524219
56.784394182,97.121207051,39.988538779,95.596195251
60.390647559,102.015568706,42.745282067,100.280056258
65.106083158,109.459056593,45.924521415,107.66360972
70.030131617,115.517208561,49.596435218,113.95806173
75.941895605,123.511608222,53.49579196,122.355111637
79.799905221,128.369784086,56.653211134,127.078587169
84.30343908,135.992534076,60.406649872,134.517564852
90.993680102,141.891376394,64.552395477,140.638232338
98.40874311,150.008047774,69.271680517,149.0083972
103.412057057,154.749081531,72.744845631,153.542063891
109.12029325,162.507669398,76.773478826,161.057735398
116.443665239,168.323007961,81.25331345,166.94717437
124.461192431,176.439953509,86.399899149,175.248248067
129.571585607,181.129408714,89.925024518,179.785855871
136.19472791,188.867652037,94.517629125,187.432299217
144.965048714,194.836625331,99.825432414,193.372916757
154.328853329,202.978244924,105.842641774,201.851710634
160.230951485,207.715926803,109.682847353,206.514304612
167.252509218,215.402056464,114.75443562,214.307435438
176.390443246,221.296743075,120.58745636,220.281722695
185.444796738,229.382722986,127.244438083,228.687052585
191.074263311,234.180858004,131.359428533,233.266126026
200.254455933,241.727747033,137.024509797,240.794052801
208.373107902,247.578832061,143.646181072,246.764227708
220.426153781,255.9701462,151.301883362,255.33632055
226.14327135,260.767652854,155.774229458,260.030187347
236.039321792,268.512091832,162.056141165,267.615262583
247.535409723,274.483181638,168.95297877,273.692216436
259.618394828,282.722775487,177.294784736,282.080683782
265.650473786,287.522073659,181.633943484,286.772774655
274.374460725,295.258229395,187.983546231,294.596302996
285.922034563,301.177766601,195.7033143,300.73867003
300.813963252,309.39480549,205.397099858,309.083147236
307.368383934,314.250460165,210.09428716,313.872981752
316.249340319,322.281281633,217.244019189,321.432604245
330.609036871,328.107594297,225.509233729,327.390771285
346.049867901,336.371826031,235.610263043,335.747904332
353.79297909,341.207368518,240.564017928,340.567180685
362.899217769,349.240262315,248.158309093,348.539423209
375.716333088,355.071833795,256.87202986,354.451041432
392.779299848,363.295146479,267.053970587,362.901240389
399.865225088,368.078811169,271.844206259,367.412408063
410.641060926,376.117357395,279.460645441,375.322121712
424.26574762,381.96369585,288.528160689,381.237222212
440.901036676,390.146432893,298.700852105,389.62710386
447.885076222,394.918307372,303.404493856,394.128285971
459.692408446,402.959709546,311.114658627,401.977990467
473.329218985,408.796618696,320.439592853,407.8988
488.842566498,417.05567062,330.619533729,416.234333634
495.508652158,421.969246487,335.221358464,420.85141727
507.294882424,430.050567403,343.021623221,428.761804979
522.862768033,435.814122907,352.26545252,434.52353577
537.492228508,444.018985173,362.356111146,443.253449655
544.984743472,448.847994006,366.948848426,447.882149381
556.424270803,456.91652459,374.527423924,455.476836197
570.375561205,462.795721833,384.16818041,461.303425036
584.368877173,471.245461715,394.116079195,470.060907409
591.79255224,476.088267043,398.82432202,474.590375986
603.123263778,484.215713702,406.333498426,482.205412442
618.284009689,489.916341566,415.841620748,488.026608263
635.979338583,498.329450563,426.028857153,496.75360971
642.814038791,503.189230973,430.581125511,501.202880947
653.213208455,511.351964576,438.133435527,508.91059689
668.039905849,517.081103694,447.970132323,514.799114546
684.562406747,525.506482012,458.088834007,523.38172414
691.372138926,530.2759679,462.60959513,527.914647674
702.911755799,538.354792388,470.281302615,536.004412843
716.815836686,544.099989786,480.437959208,541.949233573
732.893927682,552.612889065,490.328946138,550.672982167
740.323758979,557.422757101,494.916000775,555.090247912
752.118552916,565.397257777,502.577401526,563.049526338
766.907408001,571.124588793,512.506032358,568.942613184
782.009909067,579.558767896,522.806259145,577.509357779
788.681775639,584.375939147,527.415800427,582.033566816
801.099344171,592.480059412,535.048622927,589.967965157
816.336491241,598.275913207,545.132714996,595.890730043
831.175896824,606.887287677,555.261316117,604.421664378
838.609851875,611.632468568,559.845116775,608.906638648
850.834825736,619.604304699,567.673573107,616.855746703
866.673878669,625.541815156,577.57518578,622.774570866
881.31454192,634.035818528,587.651917042,631.430399204
887.989402555,638.811682899,592.367351912,636.053120758
900.539896068,646.768156437,600.193983722,644.112046957
914.550424655,652.56170037,610.114477743,650.173547111
929.932859485,661.042138907,619.874686556,658.784928311
937.262135668,665.8339012,624.636701034,663.41521382
950.601225479,674.014224776,632.293423767,671.37797659
966.323296458,679.721596546,642.626561742,677.276983087
981.874246356,688.189795908,652.441098646,685.813858734
987.968953427,692.924443031,657.131664649,690.381421342
998.485427775,701.027783562,664.898241096,698.462342752
1014.765096136,706.805687558,674.874458322,704.421578114
1029.30182692,715.242754,684.884900157,712.966673309
1035.714897331,720.004050938,689.490475169,717.558608995
1048.877592299,728.121183285,697.657729879,725.47826142
1064.121893485,733.887512247,707.522590503,731.343707725
1080.357027555,742.272403667,717.633835156,739.771242428
1087.64989652,747.037019082,722.164068825,744.344466071
1099.801016218,755.005350003,730.529281391,752.274805391
1114.53630468,760.903074554,740.48247929,758.269734998
1130.590910111,769.194503218,750.473083429,766.659582838
1136.924963937,774.065730678,755.111524298,771.068458244
1149.019303047,782.102704432,763.253629554,778.866066429
1164.216298991,787.974108158,773.309833664,784.897007487
1178.524881399,796.449988437,783.25088324,793.447416299
1185.138993101,801.239789099,787.861123849,798.012916935
1196.538262073,809.247459518,796.035875022,805.957799286
1211.407380525,815.11037657,805.953499271,811.978105456
1224.591830147,823.536742609,815.872934346,820.472451044
1231.645649465,828.321987656,820.537640037,825.062216657
1243.554051519,836.279323212,828.629028184,833.057064279
1259.46627239,842.175297,838.564459628,839.177633154
1273.405493093,850.585902853,848.482809467,847.673441363
1280.150263855,855.350459356,853.11444045,852.269364424
1292.613675062,863.251349902,861.055735664,860.225788342
1306.680633284,869.116101613,870.827926702,866.2879538
1322.462371653,877.528378849,881.098422337,874.9125159
1328.752564129,882.329027157,885.746966756,879.382488363
1341.378300847,890.3100157,893.719051976,887.351768004
1356.9718118,896.304115316,903.816202399,893.395929539
1370.69944009,904.814050505,914.049938262,901.995361355
1377.958207679,909.549224092,918.691248171,906.486101606
1388.881144358,917.575304089,927.156586049,914.371487453
1403.078158385,923.437090259,936.820193409,920.319048641
1418.846067294,931.839712649,946.732266698,928.847808754
1425.684606163,936.559535432,951.284587286,933.481354176
1437.606643292,944.611677117,959.543165436,941.41621945
1455.125809473,950.412332643,969.65395105,947.433259918
1471.310424919,958.872322031,979.751200114,955.946476911
1478.6454582,963.666310948,984.490152639,960.57735261
1492.209710267,971.733878596,992.819571787,968.512874319
1507.510739157,977.603892019,1002.852700302,974.518808419
1521.146766372,986.040847647,1013.21554022,983.042732338
1528.173798435,990.734448569,1017.898995855,987.622700567
1540.258306924,998.597669278,1026.049265319,995.607024603


==> figs/ExpCResultsMultiPlot/ReconstructionFoamTwinDielTMSNR.csv <==
LiSSNR,HelmholtzSNR
14.466355030478,14.466355030478
14.534767880276,14.6237687975606
14.5360682015753,14.6267576967928
14.5346505431987,14.6259951397029
14.5353371567661,14.6238487985733
14.6019348844685,14.7748466267106
14.6438207448455,14.8681044805258
14.6672726493328,14.9281704652176
14.6764685287673,14.9669406274265
14.7448611563784,15.1327777337428
14.7986970790595,15.260915591383
14.837740773348,15.3594733862919
14.8613864353614,15.4332893818755
14.9353581119821,15.6089379111013
14.999566274566,15.7589206242112
15.0522218762636,15.8838352297037
15.0904846697015,15.9843029327629
15.1702351242852,16.1663141706609
15.2442363641206,16.3316985740073
15.3101725185889,16.4761331826232
15.364358238419,16.5964314555449
15.4524428466401,16.7864641435621
15.5390167279041,16.9659645303062
15.6213511501088,17.1280418114376
15.6948865629235,17.2658945673938
15.7968298575266,17.4645715621124
15.9018665956281,17.6555748645689
16.0064368287621,17.8310225225162
16.1037344762778,17.9818303134129
16.2253226105527,18.1790178856914
16.3535657488476,18.3676998851765
16.4840362900153,18.5408975417134
16.6066330655556,18.6896995402303
16.7492340977631,18.8692676256838
16.8998231654834,19.0404197536138
17.0535433778952,19.1983323165589
17.1969520482672,19.3348056891726
17.3546747379611,19.4922456431065
17.5190564077897,19.642044266376
17.6856469905306,19.7807327930115
17.8388997589026,19.9011382420419
17.9995201575094,20.0358317312847
18.1633272671607,20.1635693465077
18.3274913024569,20.2812657492505
18.4766805827144,20.383049006734
18.6273506809377,20.4926492857864
18.7781493232896,20.5958039667379
18.9286394546567,20.689947141741
19.0656813716439,20.7706313199456
19.2021525230523,20.8540972300972
19.3380918494068,20.9321915888086
19.4737239551226,21.0029613959746
19.5978092575457,21.0631123381184
19.7199685538166,21.1237058713572
19.8405798548835,21.1809908126657
19.9597102246626,21.2335994083407
20.0683309121053,21.2787024181449
20.1735553205783,21.3240792342544
20.2760305801769,21.3681516063084
20.375450917921,21.4098456641753
20.4646075858263,21.4463125872714
20.5489647953801,21.482982726644
20.6293938602911,21.5196317422484
20.7057165233457,21.5552448063285
20.7723184847565,21.5869805925735
20.8336113137087,21.6180359582211
20.890817620501,21.6495523432043
20.944574526873,21.6805978901468
20.9905817714148,21.7084960714736
21.0321609381634,21.734617864802
21.0713765194191,21.7614446834241
21.1095612833368,21.78809519168
21.1427873780093,21.8121605146677
21.1730265964769,21.8336775157992
21.2032284268359,21.856018209522
21.2344706420171,21.8783198147796
21.262832502391,21.8985093061369
21.2889462429188,21.9156347525047
21.3161893456623,21.9335109362359
21.3451087875456,21.9513261270252
21.3720330865806,21.9673719961493
21.3966390021748,21.9800930031709
21.4223232536845,21.9934010806565
21.4494769262778,22.006645399672
21.4749247625893,22.0184708655738
21.4978593198399,22.0271323702529
21.5213934376812,22.0362457715556
21.5461067340834,22.0454004770121
21.5692437696161,22.0535381190465
21.5897721478855,22.059120106485
21.6102705721634,22.0653157680848
21.6316318606324,22.0720101345123
21.6515353734912,22.0781458993265
21.6690571075563,22.0825120086536
21.6860751592237,22.0876694647485
21.7038228183525,22.0935696425056
21.720225569734,22.0990753222027
21.7345387415217,22.1032889948793
21.7481152537562,22.108372721387
21.7626617169216,22.114323510276
21.7763732141081,22.1199341417976
21.7887427149183,22.1244443790059
21.8005561103032,22.1298313151922
21.813618537732,22.1360589060771
21.8260092479471,22.1419239622299
21.8374642671053,22.1466698558622
21.8484198147283,22.152222655289
21.8607052414832,22.1585492483128
21.8723779161599,22.1645583992396
21.8833794627108,22.1694490092554
21.8939558112915,22.1751540651584
21.9058139154057,22.1815766092862
21.9170676273513,22.1877566455969
21.9278339279182,22.1928349919227
21.9383183596249,22.1987629409467
21.9498532876837,22.2053556933008
21.9607018943043,22.211744244328
21.9710150979773,22.2168576667206
21.9809767360926,22.2227301061901
21.9916916690348,22.2291360966661
22.0015698592193,22.2353279360982
22.0108466469506,22.2401365795458
22.0198628833659,22.2457009158834
22.029359099342,22.2517496069321
22.0380065824986,22.2575755561234
22.0461425069238,22.2617742654693
22.0541910464291,22.2665806371703
22.0625139122133,22.2718229825168
22.0699910771232,22.2768895164389
22.0769309271803,22.280136743009
22.0838074575002,22.2839788194062
22.0907350544118,22.2882275464572
22.0966968603912,22.2923807662113
22.1020579967129,22.294598709892
22.1074515913297,22.2972769667452
22.1129077094598,22.300223072386
22.1175306435236,22.303017803996
22.1216357107365,22.3038117868097
22.1258123968123,22.3051028843392
22.1298219289964,22.306746045712
22.1329556484625,22.3083812473631
22.135390207906,22.3080068463991
22.1378594630774,22.3081120142045
22.1400312067169,22.3085430180675
22.1413117507474,22.3089963411239
22.1419292791572,22.3073591947865
22.1425890849077,22.3061236839185
22.1428844870206,22.3053067207241
22.1422624722603,22.3045348118494
22.1410126497145,22.3017801585495
22.1398145817036,22.2994569544498


==> figs/ExpCResultsMultiPlot/ReconstructionFoamwinDielTMCPUTimePerIteration.csv <==
LiSCPUTimeDiff1-thread,HelmholtzCPUTimeDiff1-thread,LiSCPUTimeDiff8-threads,HelmholtzCPUTimeDiff8-threads
1.445629259,0.717777285,1.151470305,0.553852743
2.984988166,6.715730272,2.118242366,6.517494402
2.702191518,5.746405654,2.11036073,5.793310064
3.398390762,7.496029849,2.262952767,7.500052732
2.733930564,4.743611283,2.099973511,4.50789586
3.628942908,6.824984716,2.349038637,6.571043035
3.524305881,5.676653787,2.379995926,5.868799225
3.50541212,7.751057095,2.542480987,8.089372426
3.25778122,4.757819053,2.360365899,4.571878864
3.884586627,7.043873946,2.524403639,6.728569232
3.764175633,5.946414442,2.805376974,5.930241049
4.250442567,7.847903958,3.02762847,7.914002983
3.735152309,4.865649447,2.589819153,4.39828521699999
4.062061108,7.20110576099999,2.98492934,6.804444594
4.358013243,6.00722684599999,3.111438854,5.940281793
5.548390297,7.77896365700001,3.570061221,7.90667103200001
3.606253377,4.894361655,2.756743288,4.683861007
4.715435599,7.443487887,3.179239348,7.38355346199999
4.92404845900001,6.058151968,3.671913803,6.29445201
5.911763988,7.994399661,3.899356742,8.397049907
3.858009616,4.85817586399999,3.157419174,4.72347553199999
4.503533859,7.62274998999999,3.753438738,7.438977683
6.690241022,5.89884231799999,4.14574560499999,6.120667486
7.415063008,8.11667138000001,4.71928504,8.370164862
5.003313947,4.741033757,3.473165114,4.53366669100001
5.708236193,7.75858786699999,4.028633195,7.51567150700001
7.32337198899999,5.81533856300001,4.47983462400001,5.88943897199999
8.017527192,8.11694554799999,5.146585699,8.30107369699999
5.11039317599999,4.689455205,3.52512536899999,4.537607804
6.62314230300001,7.73824332300001,4.592604607,7.64644334600001
8.77032080399999,5.96897329399999,5.30780328900001,5.94061754000001
9.36380461499999,8.141619593,6.01720936,8.47879387699999
5.90209815599999,4.73768187900001,3.840205579,4.66259397799999
7.02155773300001,7.686129661,5.071588267,7.79313082600001
9.13793402799999,5.894686611,5.83302073999999,5.97428725699999
9.05435349199999,8.08597991100001,6.656981723,8.40532988999999
5.629466573,4.79813501800001,4.11499045000001,4.57907344099999
9.18019262199999,7.546889029,5.66508126400001,7.527926775
8.11865196900001,5.851085028,6.62167127500001,5.970174907
12.053045879,8.391314139,7.65570228999999,8.57209284199999
5.71711756900001,4.79750665400002,4.472346096,4.69386679700003
9.89605044199999,7.74443897800001,6.28191170700001,7.58507523600002
11.496087931,5.97108980600001,6.896837605,6.07695385300002
12.082985105,8.23959384900002,8.34180596600001,8.38846734600003
6.032078958,4.79929817200002,4.33915874799999,4.69209087299998
8.72398693899999,7.736155736,6.34960274700001,7.82352834099999
11.547573838,5.91953720599997,7.719768069,6.14236703400002
14.891928689,8.21703888899998,9.693785558,8.34447720600002
6.554420682,4.85565467499998,4.697187302,4.78983451599998
8.88095638499999,8.030821468,7.14973202900001,7.55962249300001
14.359696552,5.826312664,8.26521453999999,5.95816703999998
15.44083103,8.26423173400002,10.101029314,8.35713304699999
7.74311118899999,4.835542487,4.953754885,4.81927635300002
9.106238679,8.03289379699999,7.59429116499999,7.97224252400002
12.817115319,5.83157147999998,8.71372076700001,5.911618223
17.06296676,8.22331268400001,10.181940727,8.450198957
7.08592523999999,4.78366469000002,4.79023567199999,4.51116767399998
10.775835838,8.03854622599999,7.61643918200002,7.90971364900003
13.624686694,5.84633845500002,9.06751524800001,5.91510049999999
16.635289056,8.18273704299997,10.172691416,8.38988164799997
6.98403954600002,4.77187447900002,4.70364175100002,4.50118211099999
11.807332224,8.04140217399998,7.710164771,7.84970449600002
13.636810539,5.83690915,9.32493422599998,5.92080953300001
15.513347513,8.259051924,10.179940876,8.335533634
6.66608566000002,4.91357586700002,4.60182473499998,4.61708363600002
11.786230266,8.08132091599998,7.80026475699998,7.91038770900002
15.567885609,5.76355550400001,9.24382929900003,5.76173079099999
14.629460475,8.20486226600002,10.090658626,8.72991388499997
7.49251496399995,4.82900883299999,4.59273727999999,4.62869972599998
11.439527331,8.06853058399997,7.57857549800002,7.59468681599998
13.951290402,5.87919724300002,9.64075648599999,5.82658883900001
13.993315968,8.44973988200002,9.94789878500001,8.75748237300002
7.42367506699998,4.842805328,4.70824282500001,4.52946857699999
11.3307115379999,8.12744665899999,7.50917640599999,7.61503645599998
15.160745911,5.70062786400001,9.50812232200002,5.821195821
17.695328894,8.41310899699999,10.187236405,8.72700144700002
6.83470020799996,4.85978040999998,4.55226835799999,4.449271237
10.3991696640001,8.16273360299999,7.55231001599998,7.70771594299998
14.826697394,5.72913911800003,9.83669679600001,5.88851765600003
16.522500898,8.42537831799996,10.118701684,8.58260959400002
6.80973217899998,4.76948588799996,4.520761123,4.53292353400002
11.539616873,8.07882448800001,7.67170748500001,8.08976516899997
13.904080887,5.74519739799996,10.156656593,5.94482072999995
16.078090996,8.51289927899995,9.89098693,8.72374859399997
7.42983129699996,4.80986803600001,4.58705463699999,4.41726574500001
11.794793937,7.97450067600005,7.66140075099997,7.95927842599997
14.788855085,5.72733101599999,9.92863083200001,5.89308684599996
15.1025010659999,8.43417910300002,10.300226787,8.56674459500005
6.671866572,4.81717125099999,4.60954128200001,4.52420903699999
12.417568532,8.10412026500001,7.63282249999997,7.93439834100002
15.23714707,5.79585379499997,10.084092069,5.92276488599998
14.839405583,8.61137446999999,10.128601121,8.53093433499998
7.433955051,4.74518089100002,4.58380065799997,4.48497426999995
12.224973861,7.97183613100003,7.82845633199997,7.94910805500001
15.8390529329999,5.93751045700003,9.90161267300005,5.91882416299995
14.640663251,8.49400337199995,10.076731262,8.65582833799999
6.67486063499996,4.77586437100001,4.71543486999997,4.62272155400001
12.550493513,7.95647353799995,7.82663180999998,8.05892619899998
14.010528587,5.79354393300002,9.92049402099997,6.06150015399999
15.38243483,8.48043853700005,9.76020881299996,8.61138119999998
7.32927618300005,4.79176229300003,4.76201447799997,4.63028550900003
13.339089811,8.18032357599998,7.65672273300004,7.96276277000004
15.722070979,5.70737177000001,10.333137975,5.89900649699996
15.550949898,8.46819936199995,9.81453690399997,8.53687564699999
6.09470707100002,4.73464712299995,4.69056600299996,4.567562608
10.516474348,8.10334053099996,7.76657644700003,8.08092140999997
16.2796683609999,5.77790399599996,9.97621722600002,5.95923536199996
14.536730784,8.43706644199995,10.0104418350001,8.54509519500004
6.41307041100004,4.76129693799999,4.60557501200003,4.59193568600006
13.1626949680001,8.11713234700005,8.16725470999995,7.91965242499998
15.244301186,5.76632896199999,9.86486062400002,5.86544630499998
16.23513407,8.38489142000003,10.111244653,8.42753470299999
7.29286896500003,4.76461541499998,4.53023366900004,4.57322364300001
12.151119698,7.96833092099996,8.36521256599997,7.93033932000003
14.735288462,5.89772455100001,9.95319789899997,5.99492960700002
16.054605431,8.29142866400002,9.99060413899997,8.38984784000002
6.33405382599994,4.87122746,4.63844086899996,4.40887540599999
12.09433911,8.03697375399997,8.14210525600004,7.79760818499994
15.196995944,5.87140372600004,10.05620411,6.03094105800005
14.3085824079999,8.47588027899997,9.94104957599995,8.550408812
6.61411170199995,4.78980066199995,4.61024060900002,4.56550063600002
11.3992689720001,8.00767041899996,8.174751173,7.94488235100005
14.8691184520001,5.86291705200006,9.91762424900003,6.02030617000003
13.1844496220001,8.42636603899996,9.91943507500002,8.49434558799999
7.05381931800002,4.78524504699999,4.66470569099999,4.58976561300005
11.9084020539999,7.95733555599998,8.09138814699998,7.99484762199995
15.912220871,5.89597378799999,9.93543144399996,6.120568875
13.939220703,8.41060585299999,9.91834983900003,8.49580820899996
6.74477076199992,4.76455650299999,4.63163098300004,4.59592306100001
12.463411207,7.90089054600003,7.94129521399998,7.95642391800004
14.066958222,5.86475171100005,9.77219103799996,6.06216545799998
15.7817383690001,8.41227723600002,10.270495635,8.62456210000005
6.2901924759999,4.80064830799995,4.64854441900002,4.46997246299998
12.6257367180001,7.98098854299997,7.97208522000005,7.96927964099996
15.5935109530001,5.99409961599997,10.097150423,6.04416153499994
13.72762829,8.50993518899998,10.233735863,8.59943181599999
7.25876758899994,4.73517358699996,4.64130990900003,4.49074025100003
10.922936679,8.02607999700001,8.46533787800001,7.88538584699995
14.197014027,5.86178616999996,9.66360736000001,5.94756118800001
15.767908909,8.40262239000003,9.91207328899998,8.52876011299998
6.8385388690001,4.71982278300004,4.55232058800004,4.633545422
11.922037129,8.05214168500004,8.25857814999995,7.934865274
17.5191661809999,5.80065552600001,10.110785614,6.017040468
16.184615446,8.45998938800005,10.097249064,8.51321699300001
7.33503328100005,4.79398891699998,4.73895252499995,4.63087569899994
13.5642520670001,8.06756764800002,8.32941914799994,7.935521709
15.30102889,5.87001342300005,10.033128515,6.00593409999999
13.636027215,8.43695562799996,10.362839918,8.52392391900003
7.02703206299998,4.69360092199997,4.68345563499997,4.57996822899997
12.084508489,7.86322070899996,8.15026946400008,7.98432403599998


==> figs/ExpCResultsPlot/ReconstructionFoamDielExtTMCPUTime3GHz.csv <==
LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0,0,0,0
2.693695161,1.518415112,2.665166606,1.574272387
10.697214819,10.795614249,9.905852443,11.489244208
19.7718066,20.06985958,18.179466525,20.843224058
29.825121996,29.6435616,27.515079536,30.851396401
40.452685691,39.625244947,37.395814458,40.663995977
51.946578097,48.964847956,47.993706231,50.245193462
63.641692683,57.772599388,58.74681142,59.304323057
75.551957786,66.890052848,69.709846925,68.512827371
87.422549315,75.687111513,80.695881895,77.709281533
99.535021638,85.099783468,91.756314732,86.948080063
111.456727856,94.023683342,102.918654373,96.294295427
123.348256269,102.906690872,114.196121502,106.100285938
135.541780382,111.671373314,125.572858128,115.577461107
147.712551078,120.912980828,136.797930831,124.58332961
160.230838427,129.568179441,148.194463172,134.158884184
172.547260568,138.259926585,159.671295036,143.476894484
184.927128906,147.091254879,170.986483346,152.62263554
197.583104923,156.34609135,182.318983358,161.929703993
209.877353332,164.880440249,193.75383489,171.338115156
222.020128141,173.641176446,205.004753361,180.637893046
234.40002904,182.315421542,216.39153358,189.53945574
246.82062859,191.533589835,227.774165686,198.83956143
259.121317124,200.752770703,239.163741207,207.988106896
271.279632978,209.439506187,250.64372872,217.124984612
283.475638795,218.212672261,262.015559802,226.308551417
295.871730088,227.280683796,273.453194761,235.441183859
308.229647878,236.758694405,284.921998405,245.008087953
320.538577372,245.757435165,296.310108351,254.299319851
333.017090711,254.54273406,307.707131002,263.184048849
345.390743618,263.074433521,319.15134805,272.458479319
357.878997086,271.895626231,330.668048038,281.413271394
369.98687957,281.060288359,342.125602191,290.588388471
382.657103747,290.17278673,353.63390435,299.75479452
395.120220903,299.17113765,364.913356224,308.514501489
407.742412075,308.439126293,376.365574894,317.760730714
420.04563096,317.139123297,387.838247761,327.224631223
432.393486607,326.304652397,399.203462209,336.638469194
444.79504395,335.557035572,410.517990722,345.861143426
457.078006702,344.844321968,421.935113344,355.181327532
469.650874287,353.658369656,433.369053281,363.752032279
482.00463944,362.914844475,444.799525329,372.767033441
494.225316748,371.835511853,456.131893491,382.027452208
506.533378435,380.533201345,467.447056986,391.065360239
518.933511474,389.689681835,478.920018681,400.311514798
531.383284204,398.683748737,490.394903132,409.790756487
544.19961065,407.737594286,501.818072616,418.733321171
556.304008688,417.573028288,513.237902744,427.853544156
568.665856344,425.855546113,524.60986175,437.275807362
580.877658993,434.802996223,536.041717111,447.030300563
593.372770136,443.833682344,547.452027355,456.468951445
605.504292802,452.666291957,558.86465462,466.315288142
618.174259316,461.148279716,570.208453095,475.566441762
630.41627864,470.334845867,581.599356437,484.92139992
642.947817116,479.068154137,592.982671172,494.331889129
655.172439795,487.717018964,604.538376829,503.626278542
667.612933288,496.966519287,615.9219135,513.080906601
679.853133716,506.128930237,627.344488033,522.401497099
692.383296674,515.217562347,638.878459378,532.140339995
704.780254064,523.862074474,650.320975106,541.259086967
716.891378292,532.940648083,661.720432462,550.377760591


==> figs/ExpCResultsPlot/ReconstructionFoamDielExtTMCPUTime8GHz.csv <==
LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0,0,0,0
18.072890942,10.147573633,16.642067083,11.389785682
36.161574624,20.615506455,33.438670779,22.535123263
55.072620081,31.511681141,50.008215541,34.09413523
73.424570277,41.508829376,66.751559942,45.655114313
91.726612161,51.834798893,83.785922639,56.920978952
110.277026397,62.483237706,100.728401605,68.543796179
129.044240553,72.242386383,117.885037227,80.326741845
147.370709689,82.810903158,135.028749202,92.188525012
165.91981209,92.57502997,152.038009943,103.774283478
184.518482027,103.001473582,169.190551971,115.597482542
203.28982568,113.616154795,186.480762807,127.934077585
222.148956434,124.250033882,203.916739295,140.237143677
241.049403665,135.045845381,221.525284546,152.246935766
260.126314739,145.397181029,239.179722806,164.532268999
279.673476072,156.216647434,257.187193121,175.944193158
299.418927436,166.497937747,275.26674218,188.316589324
319.146180351,177.327513779,293.417977384,200.280596532
339.069782248,188.102000103,311.837637886,211.630227791
359.161513988,198.489654783,330.445593576,223.335431351
379.831148452,208.749749509,349.271800289,234.766778156
400.336319091,219.994952533,368.093180612,246.352771785
421.323401688,229.96560966,387.299753172,257.824011705
442.691731133,240.784182249,406.797124535,269.024578883
463.716114729,251.256222917,426.275078625,281.343313333
485.051267487,261.457233671,446.143281274,292.791905719
506.56280341,272.147326051,465.798398921,304.269395245
528.047628298,282.072439104,486.037434485,315.00869594
550.459282799,292.149902743,506.75856592,326.611841913
573.070232758,302.564206582,527.752467687,338.301505973
595.680955837,312.28654028,548.664226355,349.290408443
618.183506408,323.060338699,569.794683772,360.826805248
641.303532985,333.955847009,591.01553432,372.213395396
664.207515652,343.492740141,612.763727098,383.415175791
687.628696944,353.732568927,634.5431227,395.24959053
711.107782932,364.369963013,656.480821802,407.146695502
735.126773946,375.121609258,678.592325901,418.867925174
759.11933012,386.010814053,700.676080853,430.395381228
783.46041121,396.630312877,723.105749711,441.753503966
808.537672499,406.629829594,745.627663001,453.662338953
833.318849893,416.409380885,768.2708683,465.244877859
858.180611533,426.694235162,791.219713964,477.060331424
882.958074199,436.938141816,814.151776639,488.296638074
907.99166778,447.22495617,837.142891018,500.135424069
932.971321034,457.195720293,860.431972929,511.78015751
958.273603984,467.45818691,883.936018261,523.702246535
984.014722542,478.058690354,907.797385392,535.888557158
1010.280892515,488.813694681,931.691728183,547.43820481
1036.615393964,498.880075,955.502784031,559.375142683
1062.492265494,509.127156114,979.726795193,570.910482057
1089.15376977,520.32022625,1004.090906333,582.169984677
1115.59365242,530.01017781,1028.550016974,593.879459096
1141.746711235,540.499980922,1053.122132728,605.356334996
1168.991485507,550.765118511,1077.715407222,616.951808713
1195.706162671,561.723523658,1102.783025892,628.332090951
1222.521390848,572.216546533,1127.972520034,640.186637324
1250.167312103,582.280446755,1153.085945445,651.583819736
1277.51389023,592.87830873,1178.416237187,662.991746534
1304.871653962,602.924052364,1203.940870655,674.855733586
1332.551092088,613.116969908,1229.573153446,686.684213287
1360.373645233,624.002834805,1255.299780052,698.423757551


==> figs/ExpCResultsPlot/ReconstructionFoamDielExtTMCPUTimePerIteration3GHz.csv <==
LiSCPUTimeDiff1-thread,HelmholtzCPUTimeDiff1-thread,LiSCPUTimeDiff8-threads,HelmholtzCPUTimeDiff8-threads
18.072890942,10.147573633,16.642067083,11.389785682
18.088683682,10.467932822,16.796603696,11.145337581
18.911045457,10.896174686,16.569544762,11.559011967
18.351950196,9.997148235,16.743344401,11.560979083
18.302041884,10.325969517,17.034362697,11.265864639
18.550414236,10.648438813,16.942478966,11.622817227
18.767214156,9.759148677,17.156635622,11.782945666
18.326469136,10.568516775,17.143711975,11.861783167
18.549102401,9.764126812,17.009260741,11.585758466
18.598669937,10.426443612,17.152542028,11.823199064
18.771343653,10.614681213,17.290210836,12.336595043
18.859130754,10.633879087,17.435976488,12.303066092
18.900447231,10.795811499,17.608545251,12.009792089
19.076911074,10.351335648,17.65443826,12.285333233
19.547161333,10.819466405,18.007470315,11.411924159
19.745451364,10.281290313,18.079549059,12.372396166
19.727252915,10.829576032,18.151235204,11.964007208
19.923601897,10.774486324,18.419660502,11.349631259
20.09173174,10.38765468,18.60795569,11.70520356
20.669634464,10.260094726,18.826206713,11.431346805
20.505170639,11.245203024,18.821380323,11.585993629
20.987082597,9.97065712700001,19.20657256,11.47123992
21.368329445,10.818572589,19.497371363,11.200567178
21.024383596,10.472040668,19.47795409,12.31873445
21.335152758,10.201010754,19.868202649,11.448592386
21.511535923,10.69009238,19.655117647,11.477489526
21.484824888,9.92511305300002,20.239035564,10.739300695
22.411654501,10.077463639,20.721131435,11.603145973
22.610949959,10.414303839,20.993901767,11.68966406
22.610723079,9.722333698,20.9117586679999,10.98890247
22.502550571,10.773798419,21.130457417,11.536396805
23.120026577,10.89550831,21.220850548,11.386590148
22.903982667,9.53689313199999,21.748192778,11.201780395
23.421181292,10.239828786,21.779395602,11.834414739
23.479085988,10.637394086,21.937699102,11.897104972
24.018991014,10.751646245,22.1115040990001,11.721229672
23.992556174,10.889204795,22.083754952,11.527456054
24.34108109,10.619498824,22.429668858,11.358122738
25.077261289,9.99951671700001,22.52191329,11.908834987
24.781177394,9.77955129100002,22.643205299,11.582538906
24.8617616400001,10.284854277,22.948845664,11.815453565
24.777462666,10.243906654,22.932062675,11.23630665
25.033593581,10.286814354,22.991114379,11.838785995
24.979653254,9.97076412299998,23.289081911,11.644733441
25.3022829499999,10.262466617,23.504045332,11.922089025
25.741118558,10.600503444,23.861367131,12.1863106230001
26.266169973,10.755004327,23.894342791,11.549647652
26.334501449,10.066380319,23.811055848,11.936937873
25.87687153,10.247081114,24.224011162,11.535339374
26.661504276,11.193070136,24.36411114,11.25950262
26.4398826500001,9.68995156000005,24.4591106410001,11.709474419
26.1530588149999,10.489803112,24.5721157539999,11.4768759
27.2447742720001,10.265137589,24.5932744940001,11.595473717
26.714677164,10.958405147,25.06761867,11.3802822379999
26.8152281770001,10.493022875,25.1894941420001,11.8545463729999
27.6459212550001,10.063900222,25.113425411,11.397182412
27.3465781269999,10.597861975,25.3302917420001,11.4079267979999
27.357763732,10.045743634,25.524633468,11.863987052
27.6794381259999,10.192917544,25.6322827910001,11.828479701
27.822553145,10.885864897,25.7266266060001,11.739544264


==> figs/ExpCResultsPlot/ReconstructionFoamDielExtTMSNR3GHz.csv <==
LiSSNR,HelmholtzSNR
15.7060854669337,15.7060854669337
16.8611546916116,16.8611546916116
17.6334504535249,17.6385820899241
18.4442125044709,18.4572605422785
19.2420369255272,19.2549395777773
19.9491081085167,19.959237590569
20.5445109844569,20.5610578037732
21.059614450562,21.089036635954
21.5114446882453,21.5530942284737
21.9121576228636,21.9616418086395
22.2738954981592,22.3239686461119
22.6046772392447,22.6471296522276
22.9070912777722,22.934571521134
23.1794569960799,23.1869342360225
23.4183511159943,23.4041076545537
23.6218249430367,23.5872071749505
23.7908280071468,23.7388077465935
23.9275116833548,23.8629481094988
24.0358336130707,23.9640111453382
24.1203939873008,24.0464930836468
24.1859361849168,24.1147538313543
24.2364612485633,24.172191116611
24.2752109695574,24.2213619728547
24.3051963318545,24.2640882950332
24.3288585814197,24.3013032673105
24.3478116634537,24.3335113055132
24.3629454489497,24.3610224269819
24.3749030984724,24.3839891643669
24.3843271778858,24.402229981888
24.3917844560988,24.4157254194452
24.3977568619197,24.4249768767941
24.4025905565769,24.4308476352727
24.4066235052725,24.4342474060932
24.4101916482238,24.4358582946043
24.413670952894,24.4361019707994
24.4175003791273,24.435449825288
24.4220399717814,24.43457137922
24.4275091064882,24.434203407986
24.4337110379876,24.4351253336688
24.4403718287107,24.4379972066941
24.4474336469492,24.4430618309078
24.454983444337,24.450011225614
24.4631796730795,24.4584417517186
24.4719794092195,24.4677861444912
24.4811777486093,24.4774537505577
24.4906605111334,24.4870086069604
24.5003997962308,24.4962284109591
24.5103890988238,24.5050354213624
24.5205839315967,24.5132473913877
24.5308216029969,24.5206467855285
24.5407545220195,24.5271937403283
24.5500571271542,24.5330979710554
24.5586067257448,24.5385116956624
24.5661848387658,24.5434636229619
24.5724203603178,24.5479669852987
24.5771840302063,24.5516666615497
24.5806256750056,24.5542508278918
24.5829718428992,24.5555557533364
24.5843564708493,24.5556434218025
24.584775146819,24.5547589286888
24.5845213907492,24.5530766962059


==> figs/ExpCResultsPlot/ReconstructionFoamDielExtTMSNR8GHz.csv <==
LiSSNR,HelmholtzSNR
22.6216545470479,22.6216545470479
22.6458150801867,22.6460360697357
22.669552575865,22.6699812769571
22.6993773809151,22.7000531710384
22.7346998342288,22.7356468923776
22.774929718648,22.776155367201
22.8194515591636,22.8209448734731
22.8676217464215,22.8693529224254
22.9187753904676,22.9206962551195
22.9722389302983,22.9742849078412
23.0273465480851,23.0294402709242
23.083458877606,23.085515478296
23.1399825445073,23.1419164262178
23.1963889407402,23.1981216071183
23.2522306333466,23.253698931721
23.3071539018771,23.3083178839976
23.3609062106969,23.3617557290927
23.4133378733653,23.4138970513374
23.4643977165722,23.4647265645926
23.5141233012486,23.5143161030394
23.5626271999896,23.5628083905704
23.6100775700798,23.6103961328406
23.6566772343973,23.6572969109613
23.702642511996,23.7037309237935
23.7481845142007,23.7499031295637
23.7934946859594,23.7959877499951
23.8387328956,23.8421145902983
23.884014277363,23.8883610392379
23.9294022280981,23.9347500566451
23.9749054000101,23.9812481688351
24.0204772406325,24.0277694315485
24.0660189375978,24.074180087305
24.111384620801,24.1203086103619
24.1563901010459,24.1659625171
24.2008251719638,24.2109378727343
24.2444700488201,24.2550268677924
24.2871029993213,24.2980340582405
24.3285167991335,24.3397908872433
24.3685435560834,24.3801557573867
24.4070586317317,24.4190097716878
24.4439740833246,24.4562562411284
24.4792195391316,24.4918235981687
24.512750604908,24.5256654058325
24.5445456618384,24.557758955389
24.5746014767924,24.5881032377874
24.602925754594,24.6167145875581
24.6295403547524,24.6436229485093
24.6544844685747,24.6688711389648
24.6778159081179,24.6925150933286
24.6996145226997,24.7146211430365
24.7199758872951,24.7352637305222
24.7389960584695,24.7545248631318
24.7567702972744,24.7724946279218
24.7733871754074,24.7892615472196
24.7889340091088,24.8049073283905
24.803494555646,24.8195042549037
24.8171399989511,24.8331191413314
24.8299351797628,24.845814471489
24.841940718433,24.8576491048968
24.8532129531629,24.8686782244781
24.8638043878278,24.8789541394961


==> figs/ExpC_RealDataFoamDielExtTM/ReconstructionFoamDielExtTM8GHzCPUTime.csv <==
LiSCPUTime1-thread,HelmholtzCPUTime1-thread,LiSCPUTime8-threads,HelmholtzCPUTime8-threads
0,0,0,0
8.224493299,4.82319462,4.551612353,4.462891151
16.3354992,9.401609851,8.914745424,8.594630528
24.453737763,13.769015098,13.322745644,12.982576814
32.643911488,17.99605241,17.68769564,17.189370019
40.791142407,22.337148372,22.061173395,21.578396914
49.026991929,26.674465454,26.494168773,25.924072213
57.426401245,30.711719769,30.922750004,30.364773187
65.517471016,35.00969772,35.199144607,34.73541709
74.16493244,38.991593797,39.683319046,39.090399442
82.406807394,42.653958157,44.083235412,43.315003874
91.134483042,47.19847105,48.534606185,47.916517782
99.698200606,51.092870631,52.992520146,52.356944603
108.23181587,54.999549826,57.415594517,56.88498289
117.179405934,58.682205176,62.013756074,61.577288649
125.96183405,62.795506719,66.515365434,66.106693723
134.517347324,66.626954037,71.001277416,70.669907201
143.456584184,71.108226912,75.719835994,75.407476516
151.878078156,75.134467719,80.284928351,79.760553746
160.593795642,79.540609097,84.99792974,84.00743551
169.514689864,83.487771527,89.681554158,88.303540763
178.127530339,87.145984538,94.381432941,92.376581244
187.168090371,91.063691152,99.204861452,96.835278464
196.346228546,95.085559766,104.084665295,101.222650045
205.260949816,99.119713617,108.851725425,105.520564711
214.799847149,103.340226279,113.883209714,110.164891299
223.808175919,107.440686333,118.710515481,114.561439738
233.203317227,111.141269814,123.699993541,118.756012472
242.86990402,114.920266433,128.707766196,123.156473556
252.2385893,119.027325387,133.725045039,127.62200504
262.097205594,123.605718334,139.063671905,131.928449689
271.803993196,128.196051824,144.269974903,136.171655403
281.731591118,132.324124924,149.528191643,140.149803328
291.962185624,135.856565441,154.930808031,144.532222052
302.044813278,139.937504913,160.323977453,148.717163038
312.126861039,143.676777884,165.798329369,152.849309819
322.334189008,147.732384052,171.298680023,157.022204017
332.581675886,151.599247974,176.826551858,161.297472817
342.916466919,155.506299109,182.40870494,165.581005734
353.337179316,159.541525469,187.933023054,170.030508982
363.890547893,163.189908102,193.599873145,174.294062957
374.550601319,167.167163715,199.186078503,178.728085521
385.363750168,170.960401076,204.800800121,182.907655917
396.073510847,174.780604383,210.535484113,187.519595193
406.923435778,178.355899954,216.233029164,191.801806913
417.8405092,182.481941473,221.998960786,196.066001686
428.962221255,186.31804983,227.802043875,200.502123179
439.883827008,190.120467889,233.628883642,204.716562402
451.077259361,194.247228235,239.565914736,209.116787281
462.222922316,197.886987398,245.520979642,213.561975286
473.59261682,201.307523153,251.464761343,217.893666199
485.036366615,205.411122944,257.475336473,222.223561797
496.458437805,209.428848545,263.590555594,226.633540778
507.634178059,213.09975673,269.477756928,230.782096621
519.395835325,217.070823039,275.664263097,235.15644262
530.867934077,220.63180515,281.839045681,239.407961321
542.638170507,224.262163592,288.042933164,243.467221045
554.566316043,228.159220463,294.391448387,247.86181134
566.123401401,231.875700896,300.645833441,251.946609471
578.058382044,235.702015506,306.902538585,256.126501443
590.098131145,240.010931979,313.284064099,260.542807066
601.718491489,244.134127926,319.380491691,264.693771224
614.027237619,247.82789796,325.905094657,268.835200176
626.192896281,251.709310651,332.40962684,272.827577922
638.246600424,255.198691,338.791457191,277.054731334
650.693450926,258.865405823,345.331094959,281.343943392
663.102761106,263.006049244,351.831364317,285.702604761
675.497230688,267.306699464,358.266612361,290.159774706
688.021774613,271.624019248,364.892391848,294.370102751
700.291855543,275.399353385,371.292426684,298.530425447
712.828737491,279.464608178,377.898825553,302.73251279
725.296079147,283.437312441,384.389149229,306.958890021
737.777390448,287.323715032,390.897893693,311.247462742
750.507420797,290.949987402,397.53808006,315.300692552
762.978117082,294.694993378,404.206273827,319.590251073
775.548902381,298.100403048,410.908529177,323.868131023
788.351441245,301.850461668,417.6436492,328.13792739
800.759201249,305.619531758,424.163823683,332.340569659
813.539774806,309.060852218,430.900359035,336.871741556
825.957459406,312.871011395,437.557997639,341.275294317
838.723173251,316.821112959,444.145432273,345.601347922
851.429363766,320.468914284,450.813258406,350.014391305
864.150282306,324.539244995,457.52424743,354.368849929
877.107202029,328.389245272,464.127787775,358.623952862
889.875181654,332.327244475,470.883071725,362.877832081
902.658965074,336.197968335,477.526503587,366.915381339
915.48868974,340.141791853,484.363842173,371.267656149
928.477957164,344.140025711,491.067068228,375.591811824
941.454943872,347.930012069,497.87998253,379.659584784
954.516115772,351.410342379,504.652586929,383.917466785
967.429664741,355.251015083,511.42721857,388.126407643
980.568833767,359.304993439,518.189926324,392.386288984
993.674579604,362.9723572,524.981957671,396.636026768
1006.668669895,366.878056386,531.820583263,400.833362107
1019.791773725,370.638262653,538.724256142,404.976425845
1032.8253816,374.631027903,545.526585885,409.454499719
1046.114455309,378.126077783,552.325665283,413.614147593
1059.100972574,382.055493471,559.165150059,417.815172752
1072.256348165,385.913634491,565.995628622,422.074879761
1085.366412313,389.950770201,572.798141611,426.437810336
1098.28788363,393.817325665,579.609713703,430.669275779


==> figs/ExpC_RealDataFoamDielExtTM/ReconstructionFoamDielExtTM8GHzCPUTimePerIteration.csv <==
LiSCPUTimeDiff1-thread,HelmholtzCPUTimeDiff1-thread,LiSCPUTimeDiff8-threads,HelmholtzCPUTimeDiff8-threads
8.224493299,4.82319462,4.551612353,4.462891151
8.111005901,4.578415231,4.363133071,4.131739377
8.118238563,4.367405247,4.40800022,4.387946286
8.190173725,4.227037312,4.364949996,4.206793205
8.147230919,4.341095962,4.373477755,4.389026895
8.235849522,4.337317082,4.432995378,4.345675299
8.399409316,4.037254315,4.428581231,4.440700974
8.09106977099999,4.297977951,4.276394603,4.370643903
8.647461424,3.981896077,4.484174439,4.354982352
8.241874954,3.66236436,4.399916366,4.224604432
8.727675648,4.544512893,4.451370773,4.601513908
8.563717564,3.894399581,4.457913961,4.440426821
8.53361526400001,3.906679195,4.423074371,4.528038287
8.947590064,3.68265535,4.598161557,4.692305759
8.78242811600001,4.113301543,4.50160936,4.529405074
8.55551327400001,3.831447318,4.485911982,4.56321347799999
8.93923685999999,4.481272875,4.718558578,4.737569315
8.42149397200001,4.02624080699999,4.565092357,4.35307723
8.71571748599999,4.406141378,4.713001389,4.24688176399999
8.92089422199999,3.94716243000001,4.68362441799999,4.29610525300001
8.61284047500001,3.658213011,4.699878783,4.07304048099999
9.040560032,3.917706614,4.823428511,4.45869722
9.17813817500002,4.021868614,4.879803843,4.387371581
8.91472127,4.034153851,4.76706013,4.297914666
9.53889733299999,4.220512662,5.03148428900001,4.644326588
9.00832876999999,4.100460054,4.827305767,4.396548439
9.39514130800001,3.700583481,4.98947806,4.194572734
9.66658679299999,3.778996619,5.00777265500001,4.400461084
9.36868527999999,4.107058954,5.01727884299999,4.465531484
9.858616294,4.578392947,5.338626866,4.306444649
9.70678760200002,4.59033348999999,5.20630299800001,4.243205714
9.92759792200002,4.12807309999999,5.25821673999999,3.978147925
10.230594506,3.532440517,5.40261638800001,4.38241872399999
10.082627654,4.08093947200001,5.393169422,4.18494098599999
10.082047761,3.73927297099999,5.47435191599999,4.13214678099999
10.207327969,4.055606168,5.50035065399999,4.17289419799999
10.247486878,3.86686392199999,5.52787183500001,4.27526879999999
10.334791033,3.90705113499999,5.58215308199999,4.283532917
10.420712397,4.03522636,5.52431811400001,4.44950324800001
10.553368577,3.64838263300001,5.66685009099999,4.26355397500001
10.660053426,3.97725561300001,5.586205358,4.434022564
10.813148849,3.793237361,5.614721618,4.179570396
10.709760679,3.82020330700001,5.73468399199999,4.61193927599999
10.849924931,3.575295571,5.69754505099999,4.28221171999999
10.917073422,4.12604151900001,5.76593162200001,4.26419477299999
11.121712055,3.836108357,5.80308308900001,4.436121493
10.921605753,3.80241805899999,5.826839767,4.214439223
11.193432353,4.126760346,5.93703109399999,4.40022487900001
11.145662955,3.63975916300001,5.95506490599999,4.44518800500001
11.369694504,3.420535755,5.94378170100001,4.33169091299999
11.443749795,4.10359979099999,6.01057512999998,4.32989559800001
11.42207119,4.017725601,6.115219121,4.40997898099999
11.175740254,3.670908185,5.887201334,4.148555843
11.761657266,3.97106630900001,6.18650616899998,4.37434599900001
11.472098752,3.56098211099999,6.17478258400001,4.25151870100001
11.77023643,3.63035844199999,6.20388748300002,4.05925972400001
11.928145536,3.89705687099999,6.34851522299999,4.394590295
11.557085358,3.71648043299999,6.25438505400001,4.08479813100001
11.934980643,3.82631461,6.25670514400002,4.17989197200001
12.039749101,4.30891647300001,6.38152551399997,4.41630562300003
11.620360344,4.123195947,6.096427592,4.15096415800002
12.30874613,3.69377003400001,6.52460296599997,4.14142895200001
12.1656586620001,3.88141269100001,6.50453218299998,3.99237774599999
12.053704143,3.48938034899999,6.38183035100002,4.22715341200001
12.446850502,3.66671482300001,6.53963776799998,4.28921205799998
12.40931018,4.14064342099999,6.50026935800003,4.358661369
12.3944695819999,4.30065022000002,6.43524804399999,4.45716994499998
12.524543925,4.31731978400001,6.62577948699999,4.21032804499998
12.2700809299999,3.77533413700002,6.40003483599997,4.16032269599998
12.536881948,4.06525479300001,6.60639886899997,4.20208734300002
12.467341656,3.97270426300003,6.490323676,4.22637723100001
12.481311301,3.88640259099998,6.50874446400002,4.28857272099998
12.730030349,3.62627236999998,6.64018636700001,4.05322981
12.470696285,3.74500597600002,6.66819376699999,4.289558521
12.570785299,3.40540966999998,6.70225534999997,4.27787995
12.802538864,3.75005862,6.73512002299998,4.26979636700003
12.407760004,3.76907009000001,6.52017448300001,4.20264226900002
12.780573557,3.44132045999999,6.73653535199998,4.53117189699998
12.4176846,3.810159177,6.657638604,4.40355276100001
12.7657138450001,3.95010156400002,6.58743463399998,4.32605360500003
12.706190515,3.64780132499999,6.66782613300001,4.413043383
12.72091854,4.070330711,6.71098902400001,4.35445862400002
12.9569197230001,3.85000027699999,6.603540345,4.25510293299999
12.767979625,3.937999203,6.75528394999998,4.253879219
12.78378342,3.87072386,6.643431862,4.03754925800001
12.8297246659999,3.94382351799999,6.83733858599999,4.35227480999998
12.989267424,3.99823385799999,6.70322605500002,4.32415567499999
12.976986708,3.78998635800002,6.81291430200002,4.06777296000001
13.0611719,3.48033031,6.77260439899999,4.25788200099998
12.913548969,3.84067270399999,6.77463164099998,4.20894085800001
13.139169026,4.05397835600002,6.76270775399996,4.25988134099998
13.105745837,3.66736376099999,6.79203134700003,4.24973778399999
12.994090291,3.90569918599999,6.83862559199997,4.19733533900001
13.12310383,3.760206267,6.90367287900006,4.14306373800002
13.033607875,3.99276524999999,6.80232974299997,4.47807387400002
13.2890737089999,3.49504988000001,6.799079398,4.15964787399997
12.986517265,3.92941568800001,6.83948477599995,4.20102515899998
13.1553755909999,3.85814102000001,6.83047856300004,4.25970700900001
13.110064148,4.03713570999997,6.80251298899998,4.36293057500001
12.9214713169999,3.86655546399999,6.81157209200001,4.23146544299999


==> figs/ExpC_RealDataFoamDielExtTM/ReconstructionFoamDielExtTM8GHzSNR.csv <==
LiSSNR,HelmholtzSNR
22.6216545470479,22.6216545470479
22.6413924682421,22.6416008351065
22.661058315885,22.6614493900998
22.6872316543481,22.6877669965669
22.7179636923261,22.71879113379
22.7523123191711,22.7533681486445
22.7909865512088,22.7923657412808
22.8341671843154,22.8357776663475
22.8791699195957,22.8809624995752
22.9272381235413,22.9292235556634
22.9762620358362,22.9783777658293
23.025696966158,23.0278096357535
23.0775276689665,23.0796749172036
23.1292324003863,23.1311881838773
23.1822918650123,23.1841125983235
23.2336701500467,23.2352488978881
23.2836809270558,23.2849815597593
23.3352138572521,23.3362171519794
23.3848468955667,23.3855703909782
23.4302170575247,23.430721842435
23.4767113218655,23.4770636074074
23.5222231880053,23.5224112017309
23.5682016600198,23.5683771307123
23.6106133685648,23.6109259361339
23.6523659849665,23.6529893925854
23.6961477240733,23.6971573465089
23.7393243354219,23.7408455824501
23.7788567465405,23.7811412748658
23.8200668473411,23.823166103306
23.8621258955435,23.8660764089368
23.9049875280112,23.9098616667316
23.9456081009968,23.9514549059734
23.9868289864916,23.9936362543049
24.0298747875046,24.0375282129924
24.0730486942002,24.0814409154083
24.1135029879998,24.1226179664681
24.1545963093933,24.1643323872282
24.1962150264129,24.2064219259844
24.2372899743657,24.2479544127765
24.2760017513139,24.2870433938475
24.3141582276761,24.3255392355874
24.3523093089851,24.3639749125676
24.3894233480522,24.4013688767861
24.4235142103976,24.4357287162656
24.4566784781782,24.4691923243669
24.4891418696516,24.5019178539593
24.5200246449727,24.5331159605493
24.5485742266207,24.5619087377378
24.5758347163409,24.5894468128768
24.6024142733874,24.6162594946367
24.6276542313979,24.6417583495633
24.6504686743356,24.6648045520103
24.6721133073683,24.6867211975979
24.6928249207459,24.7077095553239
24.712122644611,24.7273053530719
24.7298709402824,24.7452596914506
24.7465226496121,24.7621338191154
24.762811761276,24.7785526654562
24.7781308060532,24.7939925670326
24.7920637648894,24.8079569777124
24.8052619426113,24.8211594764212
24.8178046017471,24.8336728113797
24.8294995280654,24.8452882384881
24.8404162000255,24.856031095328
24.8505574788297,24.8659851133596
24.8607556264845,24.8758591405627
24.8702502663536,24.8850151649061
24.8790355441606,24.8933661808932
24.8874398507449,24.9012871021079
24.8952701764085,24.9086284042656
24.9026550051403,24.9154544346884
24.9096866221032,24.9218787875122
24.9160996028441,24.9276839556093
24.9228207050896,24.9336966518408
24.9289621796654,24.9391515654843
24.934774904468,24.9442448604671
24.9404759733506,24.949215944093
24.9456225843595,24.9536829965125
24.9506143413555,24.9579692814983
24.9554996876055,24.962179706515
24.9598855659628,24.965922106576
24.9647231480559,24.9701075104962
24.9690954081094,24.9738764810403
24.97338382209,24.9775991876093
24.9777995546197,24.9814840853173
24.9817179059242,24.984951495213
24.9857180282051,24.9885157117936
24.9897941373596,24.9922357368435
24.993509252054,24.9956296536469
24.9977728535657,24.9996300378199
25.0017164605411,25.003330345467
25.0057580935107,25.0071924356011
25.0101314428505,25.0114287949072
25.0140999083381,25.0153187883048
25.0183257314996,25.0194946234035
25.0227638351764,25.02396660183
25.0269706257991,25.0282174487692
25.0317613538819,25.0331534826228
25.0363294569232,25.0378679814393
25.0410906655777,25.0428525514321
25.0462845674836,25.0483311080521

